Propagation Modeling for Physically Large Arrays: Measurements and Multipath Component Visibility

This paper deals with propagation and channel modeling for physically large arrays. The focus lies on acquiring a spatially consistent model, which is essential, especially for positioning and sensing applications. Ultra-wideband, synthetic array measurement data have been acquired with large positioning devices to support this research. We present a modified multipath channel model that accounts for a varying visibility of multipath components along a large array. Based on a geometric model of the measurement environment, we analyze the visibility of specular components. We show that, depending on the size of the reflecting surface, geometric visibility and amplitude estimates obtained with a super-resolution channel estimation algorithm show a strong correspondence. Furthermore, we highlight the capabilities of the developed synthetic array measurement system.

==> figures/environment/corridor_locations/corridor_locations-1.tsv <==
x	y	z
-20.215	-4.085	0
-18.86	-4.085	0
-18.86	-4.085	2.7
-20.215	-4.085	2.7
-20.215	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-10.tsv <==
x	y	z
-3.91	-4.085	0
-2.84	-4.085	0
-2.84	-4.085	2.7
-3.91	-4.085	2.7
-3.91	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-100.tsv <==
x	y	z
-11.4	-1.15	4.66
16.5	-1.15	4.66
16.5	-0.963	4.66
-11.4	-0.963	4.66
-11.4	-1.15	4.66


==> figures/environment/corridor_locations/corridor_locations-101.tsv <==
x	y	z
5.979	-4.085	0
-0.868	-4.085	0
-0.868	-4.085	0
5.979	-4.085	0
5.979	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-102.tsv <==
x	y	z
0.29	-1.15	0
0.29	-4.085	0
0.29	-4.085	0
0.29	-1.15	0
0.29	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-103.tsv <==
x	y	z
10.77	0.3	0
11.78	0.3	0
11.78	0.3	2.7
10.77	0.3	2.7
10.77	0.3	0


==> figures/environment/corridor_locations/corridor_locations-104.tsv <==
x	y	z
15.3	0.3	0
16.3	0.3	0
16.3	0.3	2.7
15.3	0.3	2.7
15.3	0.3	0


==> figures/environment/corridor_locations/corridor_locations-105.tsv <==
x	y	z
16.5	0.3	0
18.7	0.3	0
18.7	0.3	2.7
16.5	0.3	2.7
16.5	0.3	0


==> figures/environment/corridor_locations/corridor_locations-106.tsv <==
x	y	z
20.5	0.3	0
21.5	0.3	0
21.5	0.3	2.7
20.5	0.3	2.7
20.5	0.3	0


==> figures/environment/corridor_locations/corridor_locations-107.tsv <==
x	y	z
22.37	-0.795	2.7
22.37	0.4	2.7
9.48	0.4	2.7
9.48	-0.795	2.7
22.37	-0.795	2.7


==> figures/environment/corridor_locations/corridor_locations-108.tsv <==
x	y	z
-10.659	-3.722	2.852
-10.659	-1.47355649	2.852
-10.659	-1.47355649	4.40092775133333
-10.659	-3.722	4.40092775133333
-10.659	-3.722	2.852


==> figures/environment/corridor_locations/corridor_locations-109.tsv <==
-10.659	-3.722	0
-10.659	-1.47355649	0


==> figures/environment/corridor_locations/corridor_locations-11.tsv <==
x	y	z
-2.84	-4.085	0
-0.868	-4.085	0
-0.868	-4.085	2.7
-2.84	-4.085	2.7
-2.84	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-110.tsv <==
-10.659	-3.722	0
-10.659	-3.722	4.40092775133333


==> figures/environment/corridor_locations/corridor_locations-111.tsv <==
-10.659	-1.47355649	0
-10.659	-1.47355649	4.40092775133333


==> figures/environment/corridor_locations/corridor_locations-112.tsv <==
x	y	z
15.478	-3.78344351	2.852
15.478	-1.535	2.852
15.478	-1.535	4.40092775133333
15.478	-3.78344351	4.40092775133333
15.478	-3.78344351	2.852


==> figures/environment/corridor_locations/corridor_locations-113.tsv <==
15.478	-3.78344351	0
15.478	-1.535	0


==> figures/environment/corridor_locations/corridor_locations-114.tsv <==
15.478	-3.78344351	0
15.478	-3.78344351	4.40092775133333


==> figures/environment/corridor_locations/corridor_locations-115.tsv <==
15.478	-1.535	0
15.478	-1.535	4.40092775133333


==> figures/environment/corridor_locations/corridor_locations-116.tsv <==
x	y	z
2.48	-0.235	0
2.48	0.765	0
2.48	0.765	1.95
2.48	-0.235	1.95


==> figures/environment/corridor_locations/corridor_locations-117.tsv <==
x	y	z
2.08	-0.235	0
2.08	0.765	0
2.08	0.765	1.95
2.08	-0.235	1.95


==> figures/environment/corridor_locations/corridor_locations-118.tsv <==
x	y	z
2.48	-0.235	0
2.08	-0.235	0
2.08	-0.235	1.95
2.48	-0.235	1.95


==> figures/environment/corridor_locations/corridor_locations-119.tsv <==
x	y	z
2.48	0.765	0
2.08	0.765	0
2.08	0.765	1.95
2.48	0.765	1.95


==> figures/environment/corridor_locations/corridor_locations-12.tsv <==
x	y	z
-0.868	-4.085	0
-0.868	-5.87	0
-0.868	-5.87	2.63
-0.868	-4.085	2.63
-0.868	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-120.tsv <==
x	y	z
2.48	-0.235	0.086
2.08	-0.235	0.086
2.08	0.765	0.086
2.48	0.765	0.086


==> figures/environment/corridor_locations/corridor_locations-121.tsv <==
x	y	z
2.48	-0.235	0.535
2.08	-0.235	0.535
2.08	0.765	0.535
2.48	0.765	0.535


==> figures/environment/corridor_locations/corridor_locations-122.tsv <==
x	y	z
2.48	-0.235	1.06
2.08	-0.235	1.06
2.08	0.765	1.06
2.48	0.765	1.06


==> figures/environment/corridor_locations/corridor_locations-123.tsv <==
x	y	z
2.48	-0.235	1.54
2.08	-0.235	1.54
2.08	0.765	1.54
2.48	0.765	1.54


==> figures/environment/corridor_locations/corridor_locations-124.tsv <==
x	y	z
2.48	-0.235	1.95
2.08	-0.235	1.95
2.08	0.765	1.95
2.48	0.765	1.95


==> figures/environment/corridor_locations/corridor_locations-125.tsv <==
x	y	z
2.48	-1.245	0
2.48	-0.245	0
2.48	-0.245	1.95
2.48	-1.245	1.95


==> figures/environment/corridor_locations/corridor_locations-126.tsv <==
x	y	z
2.08	-1.245	0
2.08	-0.245	0
2.08	-0.245	1.95
2.08	-1.245	1.95


==> figures/environment/corridor_locations/corridor_locations-127.tsv <==
x	y	z
2.48	-1.245	0
2.08	-1.245	0
2.08	-1.245	1.95
2.48	-1.245	1.95


==> figures/environment/corridor_locations/corridor_locations-128.tsv <==
x	y	z
2.48	-0.245	0
2.08	-0.245	0
2.08	-0.245	1.95
2.48	-0.245	1.95


==> figures/environment/corridor_locations/corridor_locations-129.tsv <==
x	y	z
2.48	-1.245	0.086
2.08	-1.245	0.086
2.08	-0.245	0.086
2.48	-0.245	0.086


==> figures/environment/corridor_locations/corridor_locations-13.tsv <==
x	y	z
-0.868	-5.87	0
5.979	-5.87	0
5.979	-5.87	2.63
-0.868	-5.87	2.63
-0.868	-5.87	0


==> figures/environment/corridor_locations/corridor_locations-130.tsv <==
x	y	z
2.48	-1.245	0.535
2.08	-1.245	0.535
2.08	-0.245	0.535
2.48	-0.245	0.535


==> figures/environment/corridor_locations/corridor_locations-131.tsv <==
x	y	z
2.48	-1.245	1.06
2.08	-1.245	1.06
2.08	-0.245	1.06
2.48	-0.245	1.06


==> figures/environment/corridor_locations/corridor_locations-132.tsv <==
x	y	z
2.48	-1.245	1.54
2.08	-1.245	1.54
2.08	-0.245	1.54
2.48	-0.245	1.54


==> figures/environment/corridor_locations/corridor_locations-133.tsv <==
x	y	z
2.48	-1.245	1.95
2.08	-1.245	1.95
2.08	-0.245	1.95
2.48	-0.245	1.95


==> figures/environment/corridor_locations/corridor_locations-134.tsv <==
x	y	z
4.19	-0.235	0
4.19	0.765	0
4.19	0.765	1.95
4.19	-0.235	1.95


==> figures/environment/corridor_locations/corridor_locations-135.tsv <==
x	y	z
3.79	-0.235	0
3.79	0.765	0
3.79	0.765	1.95
3.79	-0.235	1.95


==> figures/environment/corridor_locations/corridor_locations-136.tsv <==
x	y	z
4.19	-0.235	0
3.79	-0.235	0
3.79	-0.235	1.95
4.19	-0.235	1.95


==> figures/environment/corridor_locations/corridor_locations-137.tsv <==
x	y	z
4.19	0.765	0
3.79	0.765	0
3.79	0.765	1.95
4.19	0.765	1.95


==> figures/environment/corridor_locations/corridor_locations-138.tsv <==
x	y	z
4.19	-0.235	0.086
3.79	-0.235	0.086
3.79	0.765	0.086
4.19	0.765	0.086


==> figures/environment/corridor_locations/corridor_locations-139.tsv <==
x	y	z
4.19	-0.235	0.535
3.79	-0.235	0.535
3.79	0.765	0.535
4.19	0.765	0.535


==> figures/environment/corridor_locations/corridor_locations-14.tsv <==
x	y	z
5.979	-5.87	0
5.979	-4.085	0
5.979	-4.085	2.63
5.979	-5.87	2.63
5.979	-5.87	0


==> figures/environment/corridor_locations/corridor_locations-140.tsv <==
x	y	z
4.19	-0.235	1.06
3.79	-0.235	1.06
3.79	0.765	1.06
4.19	0.765	1.06


==> figures/environment/corridor_locations/corridor_locations-141.tsv <==
x	y	z
4.19	-0.235	1.54
3.79	-0.235	1.54
3.79	0.765	1.54
4.19	0.765	1.54


==> figures/environment/corridor_locations/corridor_locations-142.tsv <==
x	y	z
4.19	-0.235	1.95
3.79	-0.235	1.95
3.79	0.765	1.95
4.19	0.765	1.95


==> figures/environment/corridor_locations/corridor_locations-143.tsv <==
x	y	z
4.19	-1.245	0
4.19	-0.245	0
4.19	-0.245	1.95
4.19	-1.245	1.95


==> figures/environment/corridor_locations/corridor_locations-144.tsv <==
x	y	z
3.79	-1.245	0
3.79	-0.245	0
3.79	-0.245	1.95
3.79	-1.245	1.95


==> figures/environment/corridor_locations/corridor_locations-145.tsv <==
x	y	z
4.19	-1.245	0
3.79	-1.245	0
3.79	-1.245	1.95
4.19	-1.245	1.95


==> figures/environment/corridor_locations/corridor_locations-146.tsv <==
x	y	z
4.19	-0.245	0
3.79	-0.245	0
3.79	-0.245	1.95
4.19	-0.245	1.95


==> figures/environment/corridor_locations/corridor_locations-147.tsv <==
x	y	z
4.19	-1.245	0.086
3.79	-1.245	0.086
3.79	-0.245	0.086
4.19	-0.245	0.086


==> figures/environment/corridor_locations/corridor_locations-148.tsv <==
x	y	z
4.19	-1.245	0.535
3.79	-1.245	0.535
3.79	-0.245	0.535
4.19	-0.245	0.535


==> figures/environment/corridor_locations/corridor_locations-149.tsv <==
x	y	z
4.19	-1.245	1.06
3.79	-1.245	1.06
3.79	-0.245	1.06
4.19	-0.245	1.06


==> figures/environment/corridor_locations/corridor_locations-15.tsv <==
x	y	z
5.979	-4.085	0
7.37	-4.085	0
7.37	-4.085	2.7
5.979	-4.085	2.7
5.979	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-150.tsv <==
x	y	z
4.19	-1.245	1.54
3.79	-1.245	1.54
3.79	-0.245	1.54
4.19	-0.245	1.54


==> figures/environment/corridor_locations/corridor_locations-151.tsv <==
x	y	z
4.19	-1.245	1.95
3.79	-1.245	1.95
3.79	-0.245	1.95
4.19	-0.245	1.95


==> figures/environment/corridor_locations/corridor_locations-152.tsv <==
2.818	-3.403	0
2.818	-3.403	1.145


==> figures/environment/corridor_locations/corridor_locations-153.tsv <==
2.818	-3.403	0


==> figures/environment/corridor_locations/corridor_locations-154.tsv <==
2.818	-3.403	1.145


==> figures/environment/corridor_locations/corridor_locations-155.tsv <==
2.818	-0.981	0
2.818	-0.981	1.317


==> figures/environment/corridor_locations/corridor_locations-156.tsv <==
2.818	-0.981	0


==> figures/environment/corridor_locations/corridor_locations-157.tsv <==
2.818	-0.981	1.317


==> figures/environment/corridor_locations/corridor_locations-158.tsv <==
3.218	-0.285	0
3.218	-0.285	1.162


==> figures/environment/corridor_locations/corridor_locations-159.tsv <==
3.218	-0.285	0


==> figures/environment/corridor_locations/corridor_locations-16.tsv <==
x	y	z
7.37	-4.085	0
8.45	-4.085	0
8.45	-4.085	2.7
7.37	-4.085	2.7
7.37	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-160.tsv <==
3.218	-0.285	1.162


==> figures/environment/corridor_locations/corridor_locations-161.tsv <==
3.018	-1.29	0
3.018	-1.29	1.59


==> figures/environment/corridor_locations/corridor_locations-162.tsv <==
3.018	-1.29	0


==> figures/environment/corridor_locations/corridor_locations-163.tsv <==
3.018	-1.29	1.59


==> figures/environment/corridor_locations/corridor_locations-164.tsv <==
1.602	-0.16	0
1.602	-0.16	1.592


==> figures/environment/corridor_locations/corridor_locations-165.tsv <==
1.602	-0.16	0


==> figures/environment/corridor_locations/corridor_locations-166.tsv <==
1.602	-0.16	1.592


==> figures/environment/corridor_locations/corridor_locations-167.tsv <==
2.526	-0.936	0
2.526	-0.936	1.191


==> figures/environment/corridor_locations/corridor_locations-168.tsv <==
2.526	-0.936	0
2.526	-0.886	0
2.526	-0.836	0
2.526	-0.786	0
2.526	-0.736	0
2.526	-0.686	0


==> figures/environment/corridor_locations/corridor_locations-169.tsv <==
2.526	-0.936	1.191
2.526	-0.886	1.191
2.526	-0.836	1.191
2.526	-0.786	1.191
2.526	-0.736	1.191
2.526	-0.686	1.191


==> figures/environment/corridor_locations/corridor_locations-17.tsv <==
x	y	z
8.45	-4.085	0
14.14	-4.085	0
14.14	-4.085	2.7
8.45	-4.085	2.7
8.45	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-170.tsv <==
4.289	-1.041	0
4.289	-1.041	1.191


==> figures/environment/corridor_locations/corridor_locations-171.tsv <==
4.289	-1.041	0
4.289	-0.991	0
4.289	-0.941	0
4.289	-0.891	0
4.289	-0.841	0
4.289	-0.791	0


==> figures/environment/corridor_locations/corridor_locations-172.tsv <==
4.289	-1.041	1.191
4.289	-0.991	1.191
4.289	-0.941	1.191
4.289	-0.891	1.191
4.289	-0.841	1.191
4.289	-0.791	1.191


==> figures/environment/corridor_locations/corridor_locations-173.tsv <==
1.111	0.334	0
1.111	0.334	1.746


==> figures/environment/corridor_locations/corridor_locations-174.tsv <==
1.111	0.334	0


==> figures/environment/corridor_locations/corridor_locations-175.tsv <==
1.111	0.334	1.746


==> figures/environment/corridor_locations/corridor_locations-176.tsv <==
0.602	-0.793	0
0.602	-0.793	1


==> figures/environment/corridor_locations/corridor_locations-177.tsv <==
0.602	-0.793	0
0.602	-1.064	0


==> figures/environment/corridor_locations/corridor_locations-178.tsv <==
0.602	-0.793	1
0.602	-1.064	1


==> figures/environment/corridor_locations/corridor_locations-179.tsv <==
0.602	-1.094	0
0.602	-1.094	1


==> figures/environment/corridor_locations/corridor_locations-18.tsv <==
x	y	z
14.14	-4.085	0
15.22	-4.085	0
15.22	-4.085	2.7
14.14	-4.085	2.7
14.14	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-180.tsv <==
0.602	-1.094	0
0.602	-1.361	0


==> figures/environment/corridor_locations/corridor_locations-181.tsv <==
0.602	-1.094	1
0.602	-1.361	1


==> figures/environment/corridor_locations/corridor_locations-182.tsv <==
0.602	-1.401	0
0.602	-1.401	1


==> figures/environment/corridor_locations/corridor_locations-183.tsv <==
0.602	-1.401	0
0.602	-1.679	0


==> figures/environment/corridor_locations/corridor_locations-184.tsv <==
0.602	-1.401	1
0.602	-1.679	1


==> figures/environment/corridor_locations/corridor_locations-185.tsv <==
0.602	-1.719	0
0.602	-1.719	1


==> figures/environment/corridor_locations/corridor_locations-186.tsv <==
0.602	-1.719	0
0.883	-1.929	0


==> figures/environment/corridor_locations/corridor_locations-187.tsv <==
0.602	-1.719	1
0.883	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-188.tsv <==
0.923	-1.929	0
0.923	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-189.tsv <==
0.923	-1.929	0
1.204	-1.929	0


==> figures/environment/corridor_locations/corridor_locations-19.tsv <==
x	y	z
15.22	-4.085	0
16.525	-4.085	0
16.525	-4.085	2.7
15.22	-4.085	2.7
15.22	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-190.tsv <==
0.923	-1.929	1
1.204	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-191.tsv <==
1.244	-1.929	0
1.244	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-192.tsv <==
1.244	-1.929	0
1.524	-1.929	0


==> figures/environment/corridor_locations/corridor_locations-193.tsv <==
1.244	-1.929	1
1.524	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-194.tsv <==
1.564	-1.929	0
1.564	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-195.tsv <==
1.564	-1.929	0
1.841	-1.929	0


==> figures/environment/corridor_locations/corridor_locations-196.tsv <==
1.564	-1.929	1
1.841	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-197.tsv <==
1.881	-1.929	0
1.881	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-198.tsv <==
1.881	-1.929	0
2.157	-1.929	0


==> figures/environment/corridor_locations/corridor_locations-199.tsv <==
1.881	-1.929	1
2.157	-1.929	1


==> figures/environment/corridor_locations/corridor_locations-2.tsv <==
x	y	z
-18.86	-4.085	0
-17.64	-4.085	0
-17.64	-4.085	2.7
-18.86	-4.085	2.7
-18.86	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-20.tsv <==
x	y	z
16.525	-4.085	0
16.525	-10.26	0
16.525	-10.26	2.5
16.525	-4.085	2.5
16.525	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-21.tsv <==
x	y	z
16.525	-10.26	0
18.74	-10.26	0
18.74	-10.26	2.5
16.525	-10.26	2.5
16.525	-10.26	0


==> figures/environment/corridor_locations/corridor_locations-22.tsv <==
x	y	z
18.74	-10.26	0
18.74	-5.47	0
18.74	-5.47	2.5
18.74	-10.26	2.5
18.74	-10.26	0


==> figures/environment/corridor_locations/corridor_locations-23.tsv <==
x	y	z
18.74	-5.47	0
18.74	-4.21	0
18.74	-4.21	2.5
18.74	-5.47	2.5
18.74	-5.47	0


==> figures/environment/corridor_locations/corridor_locations-24.tsv <==
x	y	z
18.74	-4.21	0
18.74	-4	0
18.74	-4	2.5
18.74	-4.21	2.5
18.74	-4.21	0


==> figures/environment/corridor_locations/corridor_locations-25.tsv <==
x	y	z
18.74	-4	0
19.75	-4	0
19.75	-4	2.5
18.74	-4	2.5
18.74	-4	0


==> figures/environment/corridor_locations/corridor_locations-26.tsv <==
x	y	z
19.75	-4	0
19.75	-3.91	0
19.75	-3.91	2.5
19.75	-4	2.5
19.75	-4	0


==> figures/environment/corridor_locations/corridor_locations-27.tsv <==
x	y	z
19.75	-3.91	0
19.91	-3.91	0
19.91	-3.91	2.5
19.75	-3.91	2.5
19.75	-3.91	0


==> figures/environment/corridor_locations/corridor_locations-28.tsv <==
x	y	z
19.91	-3.91	0
19.91	-2.365	0
19.91	-2.365	2.5
19.91	-3.91	2.5
19.91	-3.91	0


==> figures/environment/corridor_locations/corridor_locations-29.tsv <==
x	y	z
19.91	-2.365	0
19.75	-2.365	0
19.75	-2.365	2.5
19.91	-2.365	2.5
19.91	-2.365	0


==> figures/environment/corridor_locations/corridor_locations-3.tsv <==
x	y	z
-17.64	-4.085	0
-13.6	-4.085	0
-13.6	-4.085	2.7
-17.64	-4.085	2.7
-17.64	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-30.tsv <==
x	y	z
19.75	-2.365	0
19.75	-2.305	0
19.75	-2.305	2.5
19.75	-2.365	2.5
19.75	-2.365	0


==> figures/environment/corridor_locations/corridor_locations-31.tsv <==
x	y	z
19.75	-2.305	0
19.91	-2.305	0
19.91	-2.305	2.5
19.75	-2.305	2.5
19.75	-2.305	0


==> figures/environment/corridor_locations/corridor_locations-32.tsv <==
x	y	z
19.91	-2.305	0
19.91	-1.195	0
19.91	-1.195	2.5
19.91	-2.305	2.5
19.91	-2.305	0


==> figures/environment/corridor_locations/corridor_locations-33.tsv <==
x	y	z
19.91	-1.195	0
19.75	-1.195	0
19.75	-1.195	2.5
19.91	-1.195	2.5
19.91	-1.195	0


==> figures/environment/corridor_locations/corridor_locations-34.tsv <==
x	y	z
19.75	-1.195	0
19.75	-0.795	0
19.75	-0.795	2.5
19.75	-1.195	2.5
19.75	-1.195	0


==> figures/environment/corridor_locations/corridor_locations-35.tsv <==
x	y	z
19.75	-0.795	0
22.37	-0.795	0
22.37	-0.795	2.7
19.75	-0.795	2.7
19.75	-0.795	0


==> figures/environment/corridor_locations/corridor_locations-36.tsv <==
x	y	z
22.37	-0.795	0
22.37	0.4	0
22.37	0.4	2.7
22.37	-0.795	2.7
22.37	-0.795	0


==> figures/environment/corridor_locations/corridor_locations-37.tsv <==
x	y	z
22.37	0.4	0
9.48	0.4	0
9.48	0.4	2.7
22.37	0.4	2.7
22.37	0.4	0


==> figures/environment/corridor_locations/corridor_locations-38.tsv <==
x	y	z
-20.215	-1.09	0
-20.215	0.42	0
-20.215	0.42	2.7
-20.215	-1.09	2.7
-20.215	-1.09	0


==> figures/environment/corridor_locations/corridor_locations-39.tsv <==
x	y	z
-20.215	0.42	0
-19.69	0.42	0
-19.69	0.42	2.7
-20.215	0.42	2.7
-20.215	0.42	0


==> figures/environment/corridor_locations/corridor_locations-4.tsv <==
x	y	z
-13.6	-4.085	0
-13.6	-10.26	0
-13.6	-10.26	2.7
-13.6	-4.085	2.7
-13.6	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-40.tsv <==
x	y	z
-19.73	0.42	0
-18.66	0.42	0
-18.66	0.42	2.7
-19.73	0.42	2.7
-19.73	0.42	0


==> figures/environment/corridor_locations/corridor_locations-41.tsv <==
x	y	z
-18.66	0.42	0
-17.34	0.42	0
-17.34	0.42	2.7
-18.66	0.42	2.7
-18.66	0.42	0


==> figures/environment/corridor_locations/corridor_locations-42.tsv <==
x	y	z
-17.34	0.42	0
-16.31	0.42	0
-16.31	0.42	2.7
-17.34	0.42	2.7
-17.34	0.42	0


==> figures/environment/corridor_locations/corridor_locations-43.tsv <==
x	y	z
-16.31	0.42	0
-13.61	0.42	0
-13.61	0.42	2.7
-16.31	0.42	2.7
-16.31	0.42	0


==> figures/environment/corridor_locations/corridor_locations-44.tsv <==
x	y	z
-13.61	0.42	0
-11.42	0.42	0
-11.42	0.42	2.7
-13.61	0.42	2.7
-13.61	0.42	0


==> figures/environment/corridor_locations/corridor_locations-45.tsv <==
x	y	z
-11.42	0.42	0
-11.42	-1.15	0
-11.42	-1.15	2.7
-11.42	0.42	2.7
-11.42	0.42	0


==> figures/environment/corridor_locations/corridor_locations-46.tsv <==
x	y	z
-11.42	-1.15	0
-8.35	-1.15	0
-8.35	-1.15	2.7
-11.42	-1.15	2.7
-11.42	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-47.tsv <==
x	y	z
-8.35	-1.15	0
-7.28	-1.15	0
-7.28	-1.15	2.7
-8.35	-1.15	2.7
-8.35	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-48.tsv <==
x	y	z
-7.28	-1.15	0
-6.15	-1.15	0
-6.15	-1.15	2.7
-7.28	-1.15	2.7
-7.28	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-49.tsv <==
x	y	z
-6.15	-1.15	0
-5.08	-1.15	0
-5.08	-1.15	2.7
-6.15	-1.15	2.7
-6.15	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-5.tsv <==
x	y	z
-13.6	-10.26	0
-11.41	-10.26	0
-11.41	-10.26	2.7
-13.6	-10.26	2.7
-13.6	-10.26	0


==> figures/environment/corridor_locations/corridor_locations-50.tsv <==
x	y	z
-5.08	-1.15	0
-2.22	-1.15	0
-2.22	-1.15	2.7
-5.08	-1.15	2.7
-5.08	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-51.tsv <==
x	y	z
-2.22	-1.15	0
-1.14	-1.15	0
-1.14	-1.15	2.7
-2.22	-1.15	2.7
-2.22	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-52.tsv <==
x	y	z
-1.14	-1.15	0
0.29	-1.15	0
0.29	-1.15	2.7
-1.14	-1.15	2.7
-1.14	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-53.tsv <==
x	y	z
0.29	-1.15	0
0.29	0.85	0
0.29	0.85	2.7
0.29	-1.15	2.7
0.29	-1.15	0


==> figures/environment/corridor_locations/corridor_locations-54.tsv <==
x	y	z
0.3	0.85	0
9.48	0.85	0
9.47	0.85	2.7
0.29	0.85	2.7
0.3	0.85	0


==> figures/environment/corridor_locations/corridor_locations-55.tsv <==
x	y	z
9.48	0.85	0
9.48	0.4	0
9.48	0.4	2.7
9.48	0.85	2.7
9.48	0.85	0


==> figures/environment/corridor_locations/corridor_locations-56.tsv <==
x	y	z
3.79	0.62	0
2.99	0.62	0
2.99	0.62	2.7
3.79	0.62	2.7
3.79	0.62	0


==> figures/environment/corridor_locations/corridor_locations-57.tsv <==
x	y	z
2.99	0.62	0
2.99	0.42	0
2.99	0.42	2.7
2.99	0.62	2.7
2.99	0.62	0


==> figures/environment/corridor_locations/corridor_locations-58.tsv <==
x	y	z
2.99	0.42	0
3.79	0.42	0
3.79	0.42	2.7
2.99	0.42	2.7
2.99	0.42	0


==> figures/environment/corridor_locations/corridor_locations-59.tsv <==
x	y	z
3.79	0.42	0
3.79	0.62	0
3.79	0.62	2.7
3.79	0.42	2.7
3.79	0.42	0


==> figures/environment/corridor_locations/corridor_locations-6.tsv <==
x	y	z
-11.41	-10.26	0
-11.41	-4.085	0
-11.41	-4.085	2.7
-11.41	-10.26	2.7
-11.41	-10.26	0


==> figures/environment/corridor_locations/corridor_locations-60.tsv <==
x	y	z
-15.35	-0.29	0
-14.75	-0.29	0
-14.75	-0.29	1.8
-15.35	-0.29	1.8
-15.35	-0.29	0


==> figures/environment/corridor_locations/corridor_locations-61.tsv <==
x	y	z
-14.75	-0.29	0
-14.75	0.35	0
-14.75	0.35	1.8
-14.75	-0.29	1.8
-14.75	-0.29	0


==> figures/environment/corridor_locations/corridor_locations-62.tsv <==
x	y	z
-14.75	0.35	0
-15.35	0.35	0
-15.35	0.35	1.8
-14.75	0.35	1.8
-14.75	0.35	0


==> figures/environment/corridor_locations/corridor_locations-63.tsv <==
x	y	z
-15.35	0.35	0
-15.35	-0.29	0
-15.35	-0.29	1.8
-15.35	0.35	1.8
-15.35	0.35	0


==> figures/environment/corridor_locations/corridor_locations-64.tsv <==
x	y	z
1.32	-5.78	0
1.32	-5.66	0
1.32	-5.66	2.7
1.32	-5.78	2.7
1.32	-5.78	0


==> figures/environment/corridor_locations/corridor_locations-65.tsv <==
x	y	z
1.32	-5.66	0
1.51	-5.66	0
1.51	-5.66	2.7
1.32	-5.66	2.7
1.32	-5.66	0


==> figures/environment/corridor_locations/corridor_locations-66.tsv <==
x	y	z
1.51	-5.66	0
1.51	-5.78	0
1.51	-5.78	2.7
1.51	-5.66	2.7
1.51	-5.66	0


==> figures/environment/corridor_locations/corridor_locations-67.tsv <==
x	y	z
1.51	-5.78	0
1.32	-5.78	0
1.32	-5.78	2.7
1.51	-5.78	2.7
1.51	-5.78	0


==> figures/environment/corridor_locations/corridor_locations-68.tsv <==
x	y	z
3.62	-5.66	0
3.81	-5.66	0
3.81	-5.66	2.7
3.62	-5.66	2.7
3.62	-5.66	0


==> figures/environment/corridor_locations/corridor_locations-69.tsv <==
x	y	z
3.81	-5.66	0
3.81	-5.78	0
3.81	-5.78	2.7
3.81	-5.66	2.7
3.81	-5.66	0


==> figures/environment/corridor_locations/corridor_locations-7.tsv <==
x	y	z
-11.41	-4.085	0
-10.64	-4.085	0
-10.64	-4.085	2.7
-11.41	-4.085	2.7
-11.41	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-70.tsv <==
x	y	z
3.81	-5.78	0
3.62	-5.78	0
3.62	-5.78	2.7
3.81	-5.78	2.7
3.81	-5.78	0


==> figures/environment/corridor_locations/corridor_locations-71.tsv <==
x	y	z
3.62	-5.78	0
3.62	-5.66	0
3.62	-5.66	2.7
3.62	-5.78	2.7
3.62	-5.78	0


==> figures/environment/corridor_locations/corridor_locations-72.tsv <==
x	y	z
2.48	0.765	0
2.48	0.645	0
2.48	0.645	2.7
2.48	0.765	2.7
2.48	0.765	0


==> figures/environment/corridor_locations/corridor_locations-73.tsv <==
x	y	z
2.48	0.645	0
2.67	0.645	0
2.67	0.645	2.7
2.48	0.645	2.7
2.48	0.645	0


==> figures/environment/corridor_locations/corridor_locations-74.tsv <==
x	y	z
2.67	0.645	0
2.67	0.765	0
2.67	0.765	2.7
2.67	0.645	2.7
2.67	0.645	0


==> figures/environment/corridor_locations/corridor_locations-75.tsv <==
x	y	z
2.67	0.765	0
2.48	0.765	0
2.48	0.765	2.7
2.67	0.765	2.7
2.67	0.765	0


==> figures/environment/corridor_locations/corridor_locations-76.tsv <==
x	y	z
4.78	0.765	0
4.78	0.645	0
4.78	0.645	2.7
4.78	0.765	2.7
4.78	0.765	0


==> figures/environment/corridor_locations/corridor_locations-77.tsv <==
x	y	z
4.78	0.645	0
4.97	0.645	0
4.97	0.645	2.7
4.78	0.645	2.7
4.78	0.645	0


==> figures/environment/corridor_locations/corridor_locations-78.tsv <==
x	y	z
4.97	0.645	0
4.97	0.765	0
4.97	0.765	2.7
4.97	0.645	2.7
4.97	0.645	0


==> figures/environment/corridor_locations/corridor_locations-79.tsv <==
x	y	z
4.97	0.765	0
4.78	0.765	0
4.78	0.765	2.7
4.97	0.765	2.7
4.97	0.765	0


==> figures/environment/corridor_locations/corridor_locations-8.tsv <==
x	y	z
-10.64	-4.085	0
-9.42	-4.085	0
-9.42	-4.085	2.7
-10.64	-4.085	2.7
-10.64	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-80.tsv <==
x	y	z
7.08	0.765	0
7.08	0.645	0
7.08	0.645	2.7
7.08	0.765	2.7
7.08	0.765	0


==> figures/environment/corridor_locations/corridor_locations-81.tsv <==
x	y	z
7.08	0.645	0
7.27	0.645	0
7.27	0.645	2.7
7.08	0.645	2.7
7.08	0.645	0


==> figures/environment/corridor_locations/corridor_locations-82.tsv <==
x	y	z
7.27	0.645	0
7.27	0.765	0
7.27	0.765	2.7
7.27	0.645	2.7
7.27	0.645	0


==> figures/environment/corridor_locations/corridor_locations-83.tsv <==
x	y	z
7.27	0.765	0
7.08	0.765	0
7.08	0.765	2.7
7.27	0.765	2.7
7.27	0.765	0


==> figures/environment/corridor_locations/corridor_locations-84.tsv <==
x	y	z
12.3	-4	0
12.3	0.43	0
12.3	0.43	0
12.3	-4	0
12.3	-4	0


==> figures/environment/corridor_locations/corridor_locations-85.tsv <==
x	y	z
-20.2	-1.09	0
-20.2	-4	0
-20.2	-4	0
-20.2	-1.09	0
-20.2	-1.09	0


==> figures/environment/corridor_locations/corridor_locations-86.tsv <==
x	y	z
9.53	0.4	0
9.53	-1.09	0
9.53	-1.09	2.5
9.53	0.4	2.5
9.53	0.4	0


==> figures/environment/corridor_locations/corridor_locations-87.tsv <==
x	y	z
-11.41	0.42	0
-11.41	5.276	0
-11.41	5.276	2.5
-11.41	0.42	2.5
-11.41	0.42	0


==> figures/environment/corridor_locations/corridor_locations-88.tsv <==
x	y	z
-11.41	5.276	0
-13.61	5.276	0
-13.61	5.276	2.5
-11.41	5.276	2.5
-11.41	5.276	0


==> figures/environment/corridor_locations/corridor_locations-89.tsv <==
x	y	z
-13.61	5.276	0
-13.61	0.42	0
-13.61	0.42	2.5
-13.61	5.276	2.5
-13.61	5.276	0


==> figures/environment/corridor_locations/corridor_locations-9.tsv <==
x	y	z
-9.42	-4.085	0
-3.91	-4.085	0
-3.91	-4.085	2.7
-9.42	-4.085	2.7
-9.42	-4.085	0


==> figures/environment/corridor_locations/corridor_locations-90.tsv <==
x	y	z
16.5	-4.04	2.7
16.5	-1.12	2.7
16.5	-1.12	4.49
16.5	-4.04	4.49
16.5	-4.04	2.7


==> figures/environment/corridor_locations/corridor_locations-91.tsv <==
x	y	z
-11.4	-4.04	2.7
-11.4	-1.12	2.7
-11.4	-1.12	4.49
-11.4	-4.04	4.49
-11.4	-4.04	2.7


==> figures/environment/corridor_locations/corridor_locations-92.tsv <==
x	y	z
16.5	-4.09	2.5
-11.4	-4.08	2.5
-11.4	-4.08	4.66
16.5	-4.09	4.66
16.5	-4.09	2.5


==> figures/environment/corridor_locations/corridor_locations-93.tsv <==
x	y	z
16.5	-1.2	2.5
-11.4	-1.15	2.5
-11.4	-1.15	4.66
16.5	-1.2	4.66
16.5	-1.2	2.5


==> figures/environment/corridor_locations/corridor_locations-94.tsv <==
x	y	z
19.73	-1.01	2.5
19.73	-1.2	2.5
0.289999999999999	-1.2	2.5
0.29	-1.01	2.5
19.73	-1.01	2.5


==> figures/environment/corridor_locations/corridor_locations-95.tsv <==
x	y	z
5.979	-4.277	2.5
5.979	-4.08	2.5
-0.868	-4.08	2.5
-0.868	-4.277	2.5
5.979	-4.277	2.5


==> figures/environment/corridor_locations/corridor_locations-96.tsv <==
x	y	z
-0.868	-5.87	2.7
5.979	-5.87	2.7
5.979	-4.085	2.7
-0.868	-4.085	2.7
-0.868	-5.87	2.7


==> figures/environment/corridor_locations/corridor_locations-97.tsv <==
x	y	z
0.29	-1.15	2.7
9.48	-1.15	2.7
9.48	0.85	2.7
0.29	0.85	2.7
0.29	-1.15	2.7


==> figures/environment/corridor_locations/corridor_locations-98.tsv <==
x	y	z
-25	-7	0
25	-7	0
25	6	0
-25	6	0
-25	-7	0


==> figures/environment/corridor_locations/corridor_locations-99.tsv <==
x	y	z
16.5	-4.277	4.66
16.5	-4.08	4.66
-11.4	-4.08	4.66
-11.4	-4.277	4.66
16.5	-4.277	4.66


==> figures/environment/corridor_locations/corridor_locations_trajectory-176.tsv <==
0.602	-0.793
0.602	-0.793


==> figures/environment/corridor_locations/corridor_locations_trajectory-177.tsv <==
0.602	-0.793
0.602	-0.823
0.602	-0.853
0.602	-0.883
0.602	-0.913
0.602	-0.943
0.602	-0.973
0.602	-1.003
0.602	-1.033
0.602	-1.063
0.602	-1.093
0.602	-1.123
0.602	-1.153
0.602	-1.183
0.602	-1.213
0.602	-1.243
0.602	-1.273
0.602	-1.303
0.602	-1.333
0.602	-1.363
0.602	-1.403
0.602	-1.443
0.602	-1.483
0.602	-1.523
0.602	-1.563
0.602	-1.603
0.602	-1.643
0.602	-1.683
0.602	-1.713
0.605190371867436	-1.74946611731006
0.614664549634959	-1.78482423009839
0.630134665205268	-1.818
0.651130666945015	-1.84798539803417
0.677014601965827	-1.87386933305499
0.707	-1.89486533479473
0.74017576990161	-1.91033545036504
0.775533882689945	-1.91980962813256
0.812	-1.923
0.842	-1.923
0.882	-1.923
0.922	-1.923
0.962	-1.923
1.002	-1.923
1.042	-1.923
1.082	-1.923
1.122	-1.923
1.162	-1.923
1.202	-1.923
1.242	-1.923
1.282	-1.923
1.322	-1.923
1.362	-1.923
1.402	-1.923
1.442	-1.923
1.482	-1.923
1.522	-1.923
1.562	-1.923
1.602	-1.923
1.642	-1.923
1.682	-1.923
1.722	-1.923
1.762	-1.923
1.802	-1.923
1.842	-1.923
1.882	-1.923
1.922	-1.923
1.962	-1.923
2.002	-1.923
2.042	-1.923
2.082	-1.923
2.122	-1.923
2.162	-1.923


==> figures/environment/corridor_locations/corridor_locations_trajectory-178.tsv <==
0.602	-0.793
0.602	-0.823
0.602	-0.853
0.602	-0.883
0.602	-0.913
0.602	-0.943
0.602	-0.973
0.602	-1.003
0.602	-1.033
0.602	-1.063
0.602	-1.093
0.602	-1.123
0.602	-1.153
0.602	-1.183
0.602	-1.213
0.602	-1.243
0.602	-1.273
0.602	-1.303
0.602	-1.333
0.602	-1.363
0.602	-1.403
0.602	-1.443
0.602	-1.483
0.602	-1.523
0.602	-1.563
0.602	-1.603
0.602	-1.643
0.602	-1.683
0.602	-1.713
0.605190371867436	-1.74946611731006
0.614664549634959	-1.78482423009839
0.630134665205268	-1.818
0.651130666945015	-1.84798539803417
0.677014601965827	-1.87386933305499
0.707	-1.89486533479473
0.74017576990161	-1.91033545036504
0.775533882689945	-1.91980962813256
0.812	-1.923
0.842	-1.923
0.882	-1.923
0.922	-1.923
0.962	-1.923
1.002	-1.923
1.042	-1.923
1.082	-1.923
1.122	-1.923
1.162	-1.923
1.202	-1.923
1.242	-1.923
1.282	-1.923
1.322	-1.923
1.362	-1.923
1.402	-1.923
1.442	-1.923
1.482	-1.923
1.522	-1.923
1.562	-1.923
1.602	-1.923
1.642	-1.923
1.682	-1.923
1.722	-1.923
1.762	-1.923
1.802	-1.923
1.842	-1.923
1.882	-1.923
1.922	-1.923
1.962	-1.923
2.002	-1.923
2.042	-1.923
2.082	-1.923
2.122	-1.923
2.162	-1.923


==> figures/environment/demoroom_static/demoroom_static-1.tsv <==
x	y	z
0	0	0
0	2.99	0
0	2.99	3
0	0	3
0	0	0


==> figures/environment/demoroom_static/demoroom_static-10.tsv <==
x	y	z
0	7.13	0
-2.115	7.458	0
-2.115	7.458	0.8
0	7.13	0.8
0	7.13	0


==> figures/environment/demoroom_static/demoroom_static-100.tsv <==
x	y	z
-2.115	7.458	2.75
-4.07	7.71	2.75
-4.07	7.71	3
-2.115	7.458	3
-2.115	7.458	2.75


==> figures/environment/demoroom_static/demoroom_static-101.tsv <==
x	y	z
-4.07	7.71	2.75
-6.3	7.926	2.75
-6.3	7.926	3
-4.07	7.71	3
-4.07	7.71	2.75


==> figures/environment/demoroom_static/demoroom_static-102.tsv <==
x	y	z
-6.053218392	7.90209649	0.8
-4.182971286	7.72094251	0.8
-4.163209286	7.92497901	0.8
-6.033456392	8.10613299	0.8
-6.053218392	7.90209649	0.8


==> figures/environment/demoroom_static/demoroom_static-103.tsv <==
x	y	z
-6.053218392	7.90209649	2.75
-4.182971286	7.72094251	2.75
-4.163209286	7.92497901	2.75
-6.033456392	8.10613299	2.75
-6.053218392	7.90209649	2.75


==> figures/environment/demoroom_static/demoroom_static-104.tsv <==
x	y	z
-3.953786956	7.695020109	0.8
-2.227072776	7.472446209	0.8
-2.199595776	7.684909209	0.8
-3.926309956	7.907483109	0.8
-3.953786956	7.695020109	0.8


==> figures/environment/demoroom_static/demoroom_static-105.tsv <==
x	y	z
-3.953786956	7.695020109	2.75
-2.227072776	7.472446209	2.75
-2.199595776	7.684909209	2.75
-3.926309956	7.907483109	2.75
-3.953786956	7.695020109	2.75


==> figures/environment/demoroom_static/demoroom_static-106.tsv <==
x	y	z
-2.004043898	7.440792623	0.8
-0.253964143	7.169385456	0.8
-0.221771143	7.376907456	0.8
-1.971850898	7.648314623	0.8
-2.004043898	7.440792623	0.8


==> figures/environment/demoroom_static/demoroom_static-107.tsv <==
x	y	z
-2.004043898	7.440792623	2.75
-0.253964143	7.169385456	2.75
-0.221771143	7.376907456	2.75
-1.971850898	7.648314623	2.75
-2.004043898	7.440792623	2.75


==> figures/environment/demoroom_static/demoroom_static-108.tsv <==
x	y	z
-0.345	3.48597381669065	0.448
-0.345	5.88	0.448
-0.345	5.88	2.04401745553957
-0.345	3.48597381669065	2.04401745553957
-0.345	3.48597381669065	0.448


==> figures/environment/demoroom_static/demoroom_static-109.tsv <==
-0.345	3.48597381669065	0
-0.345	5.88	0


==> figures/environment/demoroom_static/demoroom_static-11.tsv <==
x	y	z
-2.115	7.458	0
-4.07	7.71	0
-4.07	7.71	0.8
-2.115	7.458	0.8
-2.115	7.458	0


==> figures/environment/demoroom_static/demoroom_static-110.tsv <==
-0.345	3.48597381669065	0
-0.345	3.48597381669065	2.04401745553957


==> figures/environment/demoroom_static/demoroom_static-111.tsv <==
-0.345	5.88	0
-0.345	5.88	2.04401745553957


==> figures/environment/demoroom_static/demoroom_static-112.tsv <==
-3.605	5.286	0
-3.605	5.286	1.546


==> figures/environment/demoroom_static/demoroom_static-113.tsv <==
-3.605	5.286	0


==> figures/environment/demoroom_static/demoroom_static-114.tsv <==
-3.605	5.286	1.546


==> figures/environment/demoroom_static/demoroom_static-115.tsv <==
-2.03	5.1865	0
-2.03	5.1865	0.895


==> figures/environment/demoroom_static/demoroom_static-116.tsv <==
-2.03	5.1865	0


==> figures/environment/demoroom_static/demoroom_static-117.tsv <==
-2.03	5.1865	0.895


==> figures/environment/demoroom_static/demoroom_static-118.tsv <==
-4.50330434782609	2.32591304347826	0
-4.50330434782609	2.32591304347826	2.235


==> figures/environment/demoroom_static/demoroom_static-119.tsv <==
-4.50330434782609	2.32591304347826	0


==> figures/environment/demoroom_static/demoroom_static-12.tsv <==
x	y	z
-4.07	7.71	0
-6.3	7.926	0
-6.3	7.926	0.8
-4.07	7.71	0.8
-4.07	7.71	0


==> figures/environment/demoroom_static/demoroom_static-120.tsv <==
-4.50330434782609	2.32591304347826	2.235


==> figures/environment/demoroom_static/demoroom_static-121.tsv <==
-2.08817391304348	1.95234782608696	0
-2.08817391304348	1.95234782608696	1.478


==> figures/environment/demoroom_static/demoroom_static-122.tsv <==
-2.08817391304348	1.95234782608696	0


==> figures/environment/demoroom_static/demoroom_static-123.tsv <==
-2.08817391304348	1.95234782608696	1.478


==> figures/environment/demoroom_static/demoroom_static-124.tsv <==
-1.5184347826087	4.77156521739131	0
-1.5184347826087	4.77156521739131	1.202


==> figures/environment/demoroom_static/demoroom_static-125.tsv <==
-1.5184347826087	4.77156521739131	0


==> figures/environment/demoroom_static/demoroom_static-126.tsv <==
-1.5184347826087	4.77156521739131	1.202


==> figures/environment/demoroom_static/demoroom_static-127.tsv <==
-5.35373913043478	6.33626086956522	0
-5.35373913043478	6.33626086956522	1.592


==> figures/environment/demoroom_static/demoroom_static-128.tsv <==
-5.35373913043478	6.33626086956522	0


==> figures/environment/demoroom_static/demoroom_static-129.tsv <==
-5.35373913043478	6.33626086956522	1.592


==> figures/environment/demoroom_static/demoroom_static-13.tsv <==
x	y	z
-6.3	7.926	0
-6.3	7.135	0
-6.3	7.135	3
-6.3	7.926	3
-6.3	7.926	0


==> figures/environment/demoroom_static/demoroom_static-14.tsv <==
x	y	z
-6.3	7.135	0
-6.237	7.135	0
-6.237	7.135	3
-6.3	7.135	3
-6.3	7.135	0


==> figures/environment/demoroom_static/demoroom_static-15.tsv <==
x	y	z
-6.237	7.135	0
-6.237	6.965	0
-6.237	6.965	3
-6.237	7.135	3
-6.237	7.135	0


==> figures/environment/demoroom_static/demoroom_static-16.tsv <==
x	y	z
-6.237	6.965	0
-6.3	6.965	0
-6.3	6.965	3
-6.237	6.965	3
-6.237	6.965	0


==> figures/environment/demoroom_static/demoroom_static-17.tsv <==
x	y	z
-6.3	6.965	0
-6.3	3.785	0
-6.3	3.785	3
-6.3	6.965	3
-6.3	6.965	0


==> figures/environment/demoroom_static/demoroom_static-18.tsv <==
x	y	z
-6.3	3.785	0
-6.237	3.785	0
-6.237	3.785	3
-6.3	3.785	3
-6.3	3.785	0


==> figures/environment/demoroom_static/demoroom_static-19.tsv <==
x	y	z
-6.237	3.785	0
-6.237	3.615	0
-6.237	3.615	3
-6.237	3.785	3
-6.237	3.785	0


==> figures/environment/demoroom_static/demoroom_static-2.tsv <==
x	y	z
0	2.99	0
-0.063	2.99	0
-0.063	2.99	3
0	2.99	3
0	2.99	0


==> figures/environment/demoroom_static/demoroom_static-20.tsv <==
x	y	z
-6.237	3.615	0
-6.3	3.615	0
-6.3	3.615	3
-6.237	3.615	3
-6.237	3.615	0


==> figures/environment/demoroom_static/demoroom_static-21.tsv <==
x	y	z
-6.3	3.615	0
-6.3	1.115	0
-6.3	1.115	3
-6.3	3.615	3
-6.3	3.615	0


==> figures/environment/demoroom_static/demoroom_static-22.tsv <==
x	y	z
0	0	0
-5.89143555	0.79624952	0
-5.89143555	0.79624952	3
0	0	3
0	0	0


==> figures/environment/demoroom_static/demoroom_static-23.tsv <==
x	y	z
-2.805706442	0.40745628	0
-3.846245942	0.54808908	0
-3.846245942	0.54808908	2.1
-2.805706442	0.40745628	2.1
-2.805706442	0.40745628	0


==> figures/environment/demoroom_static/demoroom_static-24.tsv <==
x	y	z
-5.09529515	0.71387547	0
-5.88808715	0.82102427	0
-5.88808715	0.82102427	2.1
-5.09529515	0.71387547	2.1
-5.09529515	0.71387547	0


==> figures/environment/demoroom_static/demoroom_static-25.tsv <==
x	y	z
-5.89143555	0.79624952	0
-6.08963355	0.82303672	0
-6.08963355	0.82303672	3
-5.89143555	0.79624952	3
-5.89143555	0.79624952	0


==> figures/environment/demoroom_static/demoroom_static-26.tsv <==
x	y	z
-6.08963355	0.82303672	0
-6.3	1.115	0
-6.3	1.115	3
-6.08963355	0.82303672	3
-6.08963355	0.82303672	0


==> figures/environment/demoroom_static/demoroom_static-27.tsv <==
x	y	z
0	7.13	0.8
-0.253964143	7.169385456	0.8
-0.253964143	7.169385456	2.75
0	7.13	2.75
0	7.13	0.8


==> figures/environment/demoroom_static/demoroom_static-28.tsv <==
x	y	z
-0.253964143	7.169385456	0.8
-0.221771143	7.376907456	0.8
-0.221771143	7.376907456	2.75
-0.253964143	7.169385456	2.75
-0.253964143	7.169385456	0.8


==> figures/environment/demoroom_static/demoroom_static-29.tsv <==
x	y	z
-0.221771143	7.376907456	0.8
-0.260310449	7.382884237	0.8
-0.260310449	7.382884237	2.75
-0.221771143	7.376907456	2.75
-0.221771143	7.376907456	0.8


==> figures/environment/demoroom_static/demoroom_static-3.tsv <==
x	y	z
-0.063	2.99	0
-0.063	3.16	0
-0.063	3.16	3
-0.063	2.99	3
-0.063	2.99	0


==> figures/environment/demoroom_static/demoroom_static-30.tsv <==
x	y	z
-0.260310449	7.382884237	0.8
-0.261076949	7.377943237	0.8
-0.261076949	7.377943237	2.75
-0.260310449	7.382884237	2.75
-0.260310449	7.382884237	0.8


==> figures/environment/demoroom_static/demoroom_static-31.tsv <==
x	y	z
-0.261076949	7.377943237	0.8
-0.33815556	7.389896799	0.8
-0.33815556	7.389896799	2.75
-0.261076949	7.377943237	2.75
-0.261076949	7.377943237	0.8


==> figures/environment/demoroom_static/demoroom_static-32.tsv <==
x	y	z
-0.33815556	7.389896799	0.8
-0.33279006	7.424483799	0.8
-0.33279006	7.424483799	2.75
-0.33815556	7.389896799	2.75
-0.33815556	7.389896799	0.8


==> figures/environment/demoroom_static/demoroom_static-33.tsv <==
x	y	z
-1.004757442	7.528694344	0.8
-1.010122942	7.494107344	0.8
-1.010122942	7.494107344	2.75
-1.004757442	7.528694344	2.75
-1.004757442	7.528694344	0.8


==> figures/environment/demoroom_static/demoroom_static-34.tsv <==
x	y	z
-1.010122942	7.494107344	0.8
-1.087201554	7.506060906	0.8
-1.087201554	7.506060906	2.75
-1.010122942	7.494107344	2.75
-1.010122942	7.494107344	0.8


==> figures/environment/demoroom_static/demoroom_static-35.tsv <==
x	y	z
-1.087201554	7.506060906	0.8
-1.086435054	7.511001906	0.8
-1.086435054	7.511001906	2.75
-1.087201554	7.506060906	2.75
-1.087201554	7.506060906	0.8


==> figures/environment/demoroom_static/demoroom_static-36.tsv <==
x	y	z
-1.086435054	7.511001906	0.8
-1.109163362	7.514526675	0.8
-1.109163362	7.514526675	2.75
-1.086435054	7.511001906	2.75
-1.086435054	7.511001906	0.8


==> figures/environment/demoroom_static/demoroom_static-37.tsv <==
x	y	z
-1.109163362	7.514526675	0.8
-1.109929862	7.509585675	0.8
-1.109929862	7.509585675	2.75
-1.109163362	7.514526675	2.75
-1.109163362	7.514526675	0.8


==> figures/environment/demoroom_static/demoroom_static-38.tsv <==
x	y	z
-1.109929862	7.509585675	0.8
-1.187996661	7.521692488	0.8
-1.187996661	7.521692488	2.75
-1.109929862	7.509585675	2.75
-1.109929862	7.509585675	0.8


==> figures/environment/demoroom_static/demoroom_static-39.tsv <==
x	y	z
-1.187996661	7.521692488	0.8
-1.182631161	7.556279488	0.8
-1.182631161	7.556279488	2.75
-1.187996661	7.521692488	2.75
-1.187996661	7.521692488	0.8


==> figures/environment/demoroom_static/demoroom_static-4.tsv <==
x	y	z
-0.063	3.16	0
0	3.16	0
0	3.16	3
-0.063	3.16	3
-0.063	3.16	0


==> figures/environment/demoroom_static/demoroom_static-40.tsv <==
x	y	z
-1.854598543	7.660490032	0.8
-1.859964043	7.625903032	0.8
-1.859964043	7.625903032	2.75
-1.854598543	7.660490032	2.75
-1.854598543	7.660490032	0.8


==> figures/environment/demoroom_static/demoroom_static-41.tsv <==
x	y	z
-1.859964043	7.625903032	0.8
-1.937042654	7.637856595	0.8
-1.937042654	7.637856595	2.75
-1.859964043	7.625903032	2.75
-1.859964043	7.625903032	0.8


==> figures/environment/demoroom_static/demoroom_static-42.tsv <==
x	y	z
-1.937042654	7.637856595	0.8
-1.936276154	7.642797595	0.8
-1.936276154	7.642797595	2.75
-1.937042654	7.637856595	2.75
-1.937042654	7.637856595	0.8


==> figures/environment/demoroom_static/demoroom_static-43.tsv <==
x	y	z
-1.936276154	7.642797595	0.8
-1.971850898	7.648314623	0.8
-1.971850898	7.648314623	2.75
-1.936276154	7.642797595	2.75
-1.936276154	7.642797595	0.8


==> figures/environment/demoroom_static/demoroom_static-44.tsv <==
x	y	z
-1.971850898	7.648314623	0.8
-2.004043898	7.440792623	0.8
-2.004043898	7.440792623	2.75
-1.971850898	7.648314623	2.75
-1.971850898	7.648314623	0.8


==> figures/environment/demoroom_static/demoroom_static-45.tsv <==
x	y	z
-2.004043898	7.440792623	0.8
-2.115	7.458	0.8
-2.115	7.458	2.75
-2.004043898	7.440792623	2.75
-2.004043898	7.440792623	0.8


==> figures/environment/demoroom_static/demoroom_static-46.tsv <==
x	y	z
-2.115	7.458	0.8
-2.227072776	7.472446209	0.8
-2.227072776	7.472446209	2.75
-2.115	7.458	2.75
-2.115	7.458	0.8


==> figures/environment/demoroom_static/demoroom_static-47.tsv <==
x	y	z
-2.227072776	7.472446209	0.8
-2.199595776	7.684909209	0.8
-2.199595776	7.684909209	2.75
-2.227072776	7.472446209	2.75
-2.227072776	7.472446209	0.8


==> figures/environment/demoroom_static/demoroom_static-48.tsv <==
x	y	z
-2.199595776	7.684909209	0.8
-2.23827576	7.689895069	0.8
-2.23827576	7.689895069	2.75
-2.199595776	7.684909209	2.75
-2.199595776	7.684909209	0.8


==> figures/environment/demoroom_static/demoroom_static-49.tsv <==
x	y	z
-2.23827576	7.689895069	0.8
-2.23891476	7.684954069	0.8
-2.23891476	7.684954069	2.75
-2.23827576	7.689895069	2.75
-2.23827576	7.689895069	0.8


==> figures/environment/demoroom_static/demoroom_static-5.tsv <==
x	y	z
0	3.16	0
0	6.21	0
0	6.21	3
0	3.16	3
0	3.16	0


==> figures/environment/demoroom_static/demoroom_static-50.tsv <==
x	y	z
-2.23891476	7.684954069	0.8
-2.316274729	7.694925789	0.8
-2.316274729	7.694925789	2.75
-2.23891476	7.684954069	2.75
-2.23891476	7.684954069	0.8


==> figures/environment/demoroom_static/demoroom_static-51.tsv <==
x	y	z
-2.316274729	7.694925789	0.8
-2.311801729	7.729512789	0.8
-2.311801729	7.729512789	2.75
-2.316274729	7.694925789	2.75
-2.316274729	7.694925789	0.8


==> figures/environment/demoroom_static/demoroom_static-52.tsv <==
x	y	z
-2.973328644	7.814783778	0.8
-2.977801644	7.780196778	0.8
-2.977801644	7.780196778	2.75
-2.973328644	7.814783778	2.75
-2.973328644	7.814783778	0.8


==> figures/environment/demoroom_static/demoroom_static-53.tsv <==
x	y	z
-2.977801644	7.780196778	0.8
-3.055161613	7.790168497	0.8
-3.055161613	7.790168497	2.75
-2.977801644	7.780196778	2.75
-2.977801644	7.780196778	0.8


==> figures/environment/demoroom_static/demoroom_static-54.tsv <==
x	y	z
-3.055161613	7.790168497	0.8
-3.054522613	7.795109497	0.8
-3.054522613	7.795109497	2.75
-3.055161613	7.790168497	2.75
-3.055161613	7.790168497	0.8


==> figures/environment/demoroom_static/demoroom_static-55.tsv <==
x	y	z
-3.054522613	7.795109497	0.8
-3.077333885	7.798049876	0.8
-3.077333885	7.798049876	2.75
-3.054522613	7.795109497	2.75
-3.054522613	7.795109497	0.8


==> figures/environment/demoroom_static/demoroom_static-56.tsv <==
x	y	z
-3.077333885	7.798049876	0.8
-3.077972885	7.793108876	0.8
-3.077972885	7.793108876	2.75
-3.077333885	7.798049876	2.75
-3.077333885	7.798049876	0.8


==> figures/environment/demoroom_static/demoroom_static-57.tsv <==
x	y	z
-3.077972885	7.793108876	0.8
-3.155332854	7.803080596	0.8
-3.155332854	7.803080596	2.75
-3.077972885	7.793108876	2.75
-3.077972885	7.793108876	0.8


==> figures/environment/demoroom_static/demoroom_static-58.tsv <==
x	y	z
-3.155332854	7.803080596	0.8
-3.150859854	7.837667596	0.8
-3.150859854	7.837667596	2.75
-3.155332854	7.803080596	2.75
-3.155332854	7.803080596	0.8


==> figures/environment/demoroom_static/demoroom_static-59.tsv <==
x	y	z
-3.812386769	7.922938585	0.8
-3.816859769	7.888351585	0.8
-3.816859769	7.888351585	2.75
-3.812386769	7.922938585	2.75
-3.812386769	7.922938585	0.8


==> figures/environment/demoroom_static/demoroom_static-6.tsv <==
x	y	z
0	6.21	0
-0.063	6.21	0
-0.063	6.21	3
0	6.21	3
0	6.21	0


==> figures/environment/demoroom_static/demoroom_static-60.tsv <==
x	y	z
-3.816859769	7.888351585	0.8
-3.894219738	7.898323304	0.8
-3.894219738	7.898323304	2.75
-3.816859769	7.888351585	2.75
-3.816859769	7.888351585	0.8


==> figures/environment/demoroom_static/demoroom_static-61.tsv <==
x	y	z
-3.894219738	7.898323304	0.8
-3.893580738	7.903264304	0.8
-3.893580738	7.903264304	2.75
-3.894219738	7.898323304	2.75
-3.894219738	7.898323304	0.8


==> figures/environment/demoroom_static/demoroom_static-62.tsv <==
x	y	z
-3.893580738	7.903264304	0.8
-3.926309956	7.907483109	0.8
-3.926309956	7.907483109	2.75
-3.893580738	7.903264304	2.75
-3.893580738	7.903264304	0.8


==> figures/environment/demoroom_static/demoroom_static-63.tsv <==
x	y	z
-3.926309956	7.907483109	0.8
-3.953786956	7.695020109	0.8
-3.953786956	7.695020109	2.75
-3.926309956	7.907483109	2.75
-3.926309956	7.907483109	0.8


==> figures/environment/demoroom_static/demoroom_static-64.tsv <==
x	y	z
-3.953786956	7.695020109	0.8
-4.07	7.71	0.8
-4.07	7.71	2.75
-3.953786956	7.695020109	2.75
-3.953786956	7.695020109	0.8


==> figures/environment/demoroom_static/demoroom_static-65.tsv <==
x	y	z
-4.07	7.71	0.8
-4.182971286	7.72094251	0.8
-4.182971286	7.72094251	2.75
-4.07	7.71	2.75
-4.07	7.71	0.8


==> figures/environment/demoroom_static/demoroom_static-66.tsv <==
x	y	z
-4.182971286	7.72094251	0.8
-4.163209286	7.92497901	0.8
-4.163209286	7.92497901	2.75
-4.182971286	7.72094251	2.75
-4.182971286	7.72094251	0.8


==> figures/environment/demoroom_static/demoroom_static-67.tsv <==
x	y	z
-4.163209286	7.92497901	0.8
-4.195060221	7.928064123	0.8
-4.195060221	7.928064123	2.75
-4.163209286	7.92497901	2.75
-4.163209286	7.92497901	0.8


==> figures/environment/demoroom_static/demoroom_static-68.tsv <==
x	y	z
-4.195060221	7.928064123	0.8
-4.195542221	7.923087623	0.8
-4.195542221	7.923087623	2.75
-4.195060221	7.928064123	2.75
-4.195060221	7.928064123	0.8


==> figures/environment/demoroom_static/demoroom_static-69.tsv <==
x	y	z
-4.195542221	7.923087623	0.8
-4.273178876	7.930607586	0.8
-4.273178876	7.930607586	2.75
-4.195542221	7.923087623	2.75
-4.195542221	7.923087623	0.8


==> figures/environment/demoroom_static/demoroom_static-7.tsv <==
x	y	z
-0.063	6.21	0
-0.063	6.38	0
-0.063	6.38	3
-0.063	6.21	3
-0.063	6.21	0


==> figures/environment/demoroom_static/demoroom_static-70.tsv <==
x	y	z
-4.273178876	7.930607586	0.8
-4.269804876	7.965443086	0.8
-4.269804876	7.965443086	2.75
-4.273178876	7.930607586	2.75
-4.273178876	7.930607586	0.8


==> figures/environment/demoroom_static/demoroom_static-71.tsv <==
x	y	z
-5.004367071	8.036593505	0.8
-5.007741071	8.001758005	0.8
-5.007741071	8.001758005	2.75
-5.004367071	8.036593505	2.75
-5.004367071	8.036593505	0.8


==> figures/environment/demoroom_static/demoroom_static-72.tsv <==
x	y	z
-5.007741071	8.001758005	0.8
-5.085377725	8.009277968	0.8
-5.085377725	8.009277968	2.75
-5.007741071	8.001758005	2.75
-5.007741071	8.001758005	0.8


==> figures/environment/demoroom_static/demoroom_static-73.tsv <==
x	y	z
-5.085377725	8.009277968	0.8
-5.084895725	8.014254468	0.8
-5.084895725	8.014254468	2.75
-5.085377725	8.009277968	2.75
-5.085377725	8.009277968	0.8


==> figures/environment/demoroom_static/demoroom_static-74.tsv <==
x	y	z
-5.084895725	8.014254468	0.8
-5.108783927	8.016568303	0.8
-5.108783927	8.016568303	2.75
-5.084895725	8.014254468	2.75
-5.084895725	8.014254468	0.8


==> figures/environment/demoroom_static/demoroom_static-75.tsv <==
x	y	z
-5.108783927	8.016568303	0.8
-5.109265927	8.011591803	0.8
-5.109265927	8.011591803	2.75
-5.108783927	8.016568303	2.75
-5.108783927	8.016568303	0.8


==> figures/environment/demoroom_static/demoroom_static-76.tsv <==
x	y	z
-5.109265927	8.011591803	0.8
-5.186902582	8.019111766	0.8
-5.186902582	8.019111766	2.75
-5.109265927	8.011591803	2.75
-5.109265927	8.011591803	0.8


==> figures/environment/demoroom_static/demoroom_static-77.tsv <==
x	y	z
-5.186902582	8.019111766	0.8
-5.183528582	8.053947266	0.8
-5.183528582	8.053947266	2.75
-5.186902582	8.019111766	2.75
-5.186902582	8.019111766	0.8


==> figures/environment/demoroom_static/demoroom_static-78.tsv <==
x	y	z
-5.918090776	8.125097685	0.8
-5.921464776	8.090262185	0.8
-5.921464776	8.090262185	2.75
-5.918090776	8.125097685	2.75
-5.918090776	8.125097685	0.8


==> figures/environment/demoroom_static/demoroom_static-79.tsv <==
x	y	z
-5.921464776	8.090262185	0.8
-5.999101431	8.097782148	0.8
-5.999101431	8.097782148	2.75
-5.921464776	8.090262185	2.75
-5.921464776	8.090262185	0.8


==> figures/environment/demoroom_static/demoroom_static-8.tsv <==
x	y	z
-0.063	6.38	0
0	6.38	0
0	6.38	3
-0.063	6.38	3
-0.063	6.38	0


==> figures/environment/demoroom_static/demoroom_static-80.tsv <==
x	y	z
-5.999101431	8.097782148	0.8
-5.998619431	8.102758648	0.8
-5.998619431	8.102758648	2.75
-5.999101431	8.097782148	2.75
-5.999101431	8.097782148	0.8


==> figures/environment/demoroom_static/demoroom_static-81.tsv <==
x	y	z
-5.998619431	8.102758648	0.8
-6.033456392	8.10613299	0.8
-6.033456392	8.10613299	2.75
-5.998619431	8.102758648	2.75
-5.998619431	8.102758648	0.8


==> figures/environment/demoroom_static/demoroom_static-82.tsv <==
x	y	z
-6.033456392	8.10613299	0.8
-6.053218392	7.90209649	0.8
-6.053218392	7.90209649	2.75
-6.033456392	8.10613299	2.75
-6.033456392	8.10613299	0.8


==> figures/environment/demoroom_static/demoroom_static-83.tsv <==
x	y	z
-6.053218392	7.90209649	0.8
-6.3	7.926	0.8
-6.3	7.926	2.75
-6.053218392	7.90209649	2.75
-6.053218392	7.90209649	0.8


==> figures/environment/demoroom_static/demoroom_static-84.tsv <==
x	y	z
-0.33279006	7.424483799	0.8
-1.004757442	7.528694344	0.8
-1.004757442	7.528694344	0.9
-0.33279006	7.424483799	0.9
-0.33279006	7.424483799	0.8


==> figures/environment/demoroom_static/demoroom_static-85.tsv <==
x	y	z
-1.182631161	7.556279488	0.8
-1.854598543	7.660490032	0.8
-1.854598543	7.660490032	0.9
-1.182631161	7.556279488	0.9
-1.182631161	7.556279488	0.8


==> figures/environment/demoroom_static/demoroom_static-86.tsv <==
x	y	z
-2.311801729	7.729512789	0.8
-2.973328644	7.814783778	0.8
-2.973328644	7.814783778	0.9
-2.311801729	7.729512789	0.9
-2.311801729	7.729512789	0.8


==> figures/environment/demoroom_static/demoroom_static-87.tsv <==
x	y	z
-3.150859854	7.837667596	0.8
-3.812386769	7.922938585	0.8
-3.812386769	7.922938585	0.9
-3.150859854	7.837667596	0.9
-3.150859854	7.837667596	0.8


==> figures/environment/demoroom_static/demoroom_static-88.tsv <==
x	y	z
-4.269804876	7.965443086	0.8
-5.004367071	8.036593505	0.8
-5.004367071	8.036593505	0.9
-4.269804876	7.965443086	0.9
-4.269804876	7.965443086	0.8


==> figures/environment/demoroom_static/demoroom_static-89.tsv <==
x	y	z
-5.183528582	8.053947266	0.8
-5.918090776	8.125097685	0.8
-5.918090776	8.125097685	0.9
-5.183528582	8.053947266	0.9
-5.183528582	8.053947266	0.8


==> figures/environment/demoroom_static/demoroom_static-9.tsv <==
x	y	z
0	6.38	0
0	7.13	0
0	7.13	3
0	6.38	3
0	6.38	0


==> figures/environment/demoroom_static/demoroom_static-90.tsv <==
x	y	z
-0.33279006	7.424483799	0.9
-1.004757442	7.528694344	0.9
-1.004757442	7.528694344	2.75
-0.33279006	7.424483799	2.75
-0.33279006	7.424483799	0.9


==> figures/environment/demoroom_static/demoroom_static-91.tsv <==
x	y	z
-1.182631161	7.556279488	0.9
-1.854598543	7.660490032	0.9
-1.854598543	7.660490032	2.75
-1.182631161	7.556279488	2.75
-1.182631161	7.556279488	0.9


==> figures/environment/demoroom_static/demoroom_static-92.tsv <==
x	y	z
-2.311801729	7.729512789	0.9
-2.973328644	7.814783778	0.9
-2.973328644	7.814783778	2.75
-2.311801729	7.729512789	2.75
-2.311801729	7.729512789	0.9


==> figures/environment/demoroom_static/demoroom_static-93.tsv <==
x	y	z
-3.150859854	7.837667596	0.9
-3.812386769	7.922938585	0.9
-3.812386769	7.922938585	2.75
-3.150859854	7.837667596	2.75
-3.150859854	7.837667596	0.9


==> figures/environment/demoroom_static/demoroom_static-94.tsv <==
x	y	z
-4.269804876	7.965443086	0.9
-5.004367071	8.036593505	0.9
-5.004367071	8.036593505	2.75
-4.269804876	7.965443086	2.75
-4.269804876	7.965443086	0.9


==> figures/environment/demoroom_static/demoroom_static-95.tsv <==
x	y	z
-5.183528582	8.053947266	0.9
-5.918090776	8.125097685	0.9
-5.918090776	8.125097685	2.75
-5.183528582	8.053947266	2.75
-5.183528582	8.053947266	0.9


==> figures/environment/demoroom_static/demoroom_static-96.tsv <==
x	y	z
-6.3	0	0
0	0	0
0	8.1251	0
-6.3	8.1251	0
-6.3	0	0


==> figures/environment/demoroom_static/demoroom_static-97.tsv <==
x	y	z
-6.3	0	3
0	0	3
0	8.1251	3
-6.3	8.1251	3
-6.3	0	3


==> figures/environment/demoroom_static/demoroom_static-98.tsv <==
x	y	z
-1.050341842	0.165166738	1.05
-2.551691692	0.368079778	1.05
-2.551691692	0.368079778	2.1
-1.050341842	0.165166738	2.1
-1.050341842	0.165166738	1.05


==> figures/environment/demoroom_static/demoroom_static-99.tsv <==
x	y	z
0	7.13	2.75
-2.115	7.458	2.75
-2.115	7.458	3
0	7.13	3
0	7.13	2.75


==> figures/environment/demoroom_static/floorplan_xyz_3d-114.tsv <==
-4.1895	6.046	1.02
-2.941	4.749	1.57


==> figures/environment/demoroom_static/floorplan_xyz_3d-115.tsv <==
-4.1895	6.046	0
-4.1895	6.046	1.02


==> figures/environment/demoroom_static/floorplan_xyz_3d-116.tsv <==
-2.941	4.749	0
-2.941	4.749	1.57


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/pos1_component_data.txt <==

pct. (p1)
85.86 $\pm$  6.50
 3.95 $\pm$  1.99
 2.18 $\pm$  1.35
 1.19 $\pm$  0.64
 0.80 $\pm$  0.38
 0.62 $\pm$  0.30
96.51 $\pm$  1.17
 3.16 $\pm$  1.06

SNR (p1)
26.35 $\pm$  1.58
12.51 $\pm$  2.78
 9.73 $\pm$  2.83
 7.23 $\pm$  2.20
 5.60 $\pm$  1.83
 4.46 $\pm$  1.69
26.87 $\pm$  1.37
11.81 $\pm$  0.00
27.02 $\pm$  1.32

pct. model (p1)
85.86 $\pm$  6.50
 1.94 $\pm$  1.71
 0.63 $\pm$  0.60
 0.31 $\pm$  0.23
 0.51 $\pm$  0.47
 1.04 $\pm$  1.01
 0.23 $\pm$  0.15
 2.52 $\pm$  2.15
91.00 $\pm$  6.29

for last block: 
direct path
window
window-left wall
window-whiteboard
whiteboard
floor
ceiling
left wall


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/angle_spectrum_residual_subarray_14/angle_spectrum_residual_subarray_14-1.tsv <==
x	y
99.7752268793731	90.9677177664147
28.0926284501683	90.6131732202704
64.0186013363706	90.3045001774359
161.288245212765	90.2003325508058
155.513649443126	90.2930733582263
99.7752268793731	133.578965314696
99.7752268793731	49.2326755784424
93.7150251621182	90.3693375797425


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/angle_spectrum_subarray_14/angle_spectrum_subarray_14-1.tsv <==
x	y	size
99.7489040870264	91.2407476219688	2.39472668691631
27.8086292755939	89.9397054627455	1.81954173226895
97.0199630772582	131.02605606683	1.48506963473002
93.3242679458017	92.7932531183233	1.38528261456063
101.365330430966	58.5083198230617	0.576516984570757


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/angle_spectrum_subarray_14/angle_spectrum_subarray_14-2.tsv <==
x	y	size
94.6698493734297	90.9590166692443	1.81243769759484
93.8227635593466	89.5713424478051	1.59046197315928
42.6905707498398	89.4203191043985	1.46475645874338
91.5031307575423	117.804094536368	1.15941023840377
54.5968084375644	104.50673795971	1.15312121552787
105.014147523343	35.3333649129277	1.10418134308589
19.3288754358598	106.665846496691	1.01589056864049
94.2328044586482	86.2805955668849	0.959176504292486
92.4089327108777	52.0679335815288	0.886965501481673
178.606030858896	92.3724599364884	0.821044499643291
44.222104219299	88.351297696121	0.753859290486878
148.435753196299	95.3123905998123	0.638311758813568
179.098841885543	112.522151025164	0.414935754741907
95.3620433033503	94.6795468279654	0.251444525310071


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/angle_spectrum_subarray_14/angle_spectrum_subarray_14-3.tsv <==
x	y
99.7752268793731	90.9677177664147
28.0926284501683	90.6131732202704
64.0186013363706	90.3045001774359
161.288245212765	90.2003325508058
155.513649443126	90.2930733582263
99.7752268793731	133.578965314696
99.7752268793731	49.2326755784424
93.7150251621182	90.3693375797425


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-1.tsv <==
0	11.9960227094909
0.599584916	12.3365953143351
1.199169832	14.3191745615281
1.798754748	17.7084722182261
2.398339664	21.9211455274791
2.99792458	31.3251138221293
3.597509496	33.237987699109
4.197094412	24.9761853446314
4.796679328	19.5198332820969
5.396264244	8.78251751552475
5.99584916	6.23169963031416
6.595434076	5.00088108402985
7.195018992	6.19083529009895
7.794603908	12.3708201321251
8.394188824	13.7351833743749
8.99377374	21.8186809811193
9.593358656	19.5247889600264
10.192943572	14.0804991835028
10.792528488	12.7476892916957
11.392113404	4.05905442877232
11.99169832	6.31032785933595
12.591283236	12.3546416123045
13.190868152	10.6644076992825
13.790453068	-1.43661373869238
14.390037984	4.68286209657535
14.9896229	-0.455915677981698
15.589207816	4.99641219078199
16.188792732	17.3708413752936
16.788377648	12.0510452667294
17.387962564	10.3903070411173
17.98754748	7.57652967452981
18.587132396	9.54704644935929
19.186717312	7.94429601783901
19.786302228	7.00228395591721
20.385887144	9.72286683645719
20.98547206	3.04695744817723
21.585056976	0.190375825001521
22.184641892	3.84550179844048
22.784226808	-0.145197980833002
23.383811724	1.33702150287525
23.98339664	2.08551681666031
24.582981556	1.55485595494194
25.182566472	2.16441625378124
25.782151388	-7.36721405777683
26.381736304	2.51547404328198
26.98132122	3.32916933251116
27.580906136	2.41478652988626
28.180491052	0.266473341335919
28.780075968	0.634044915596746
29.379660884	-4.79498582898189
29.9792458	2.34590002142435


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-10.tsv <==
0	11.4911865613205
0.599584916	13.3743497086522
1.199169832	15.6611091134651
1.798754748	17.7786736708392
2.398339664	22.0726017524144
2.99792458	31.9200522352078
3.597509496	32.879835624179
4.197094412	23.2959637657216
4.796679328	28.2488919613782
5.396264244	13.0596103570189
5.99584916	6.43397933301593
6.595434076	8.33656653235693
7.195018992	14.8312021724589
7.794603908	12.2330064759111
8.394188824	16.9819169475529
8.99377374	19.8222035663857
9.593358656	21.7224910694585
10.192943572	12.4935207955162
10.792528488	12.5851037103067
11.392113404	10.2301294088756
11.99169832	4.4900919633154
12.591283236	9.93909894511911
13.190868152	10.3805627162861
13.790453068	0.977818716440996
14.390037984	6.16388075132948
14.9896229	1.09061599378895
15.589207816	4.4086537945434
16.188792732	19.6169430740908
16.788377648	12.1627022799202
17.387962564	10.1127106753548
17.98754748	4.30153701974813
18.587132396	4.3757993596709
19.186717312	0.868879101515752
19.786302228	0.814288827264555
20.385887144	-0.859071058369034
20.98547206	1.83714385115852
21.585056976	-0.887491866731707
22.184641892	9.48719738435025
22.784226808	-1.95792897238867
23.383811724	6.48123651342047
23.98339664	-1.05356944122851
24.582981556	2.3972474226198
25.182566472	6.19408653325254
25.782151388	-2.27881883455791
26.381736304	-9.64818361365368
26.98132122	-3.45832415396379
27.580906136	1.35570536615647
28.180491052	-5.1627017563204
28.780075968	-7.27011053446167
29.379660884	4.50028911837792
29.9792458	-7.59520456828052


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-11.tsv <==
0	8.0144317095242
0.599584916	10.2973146088234
1.199169832	13.8863140201683
1.798754748	17.0293504574368
2.398339664	21.2869258736767
2.99792458	31.4864106808659
3.597509496	33.5085320508575
4.197094412	24.4294624778672
4.796679328	18.2190651542469
5.396264244	20.5524764203495
5.99584916	-13.6780172513285
6.595434076	8.77852117302072
7.195018992	8.10854631836088
7.794603908	11.204131816314
8.394188824	14.8225113375253
8.99377374	20.4368808614527
9.593358656	17.0772799164532
10.192943572	15.220938905936
10.792528488	6.4257346595041
11.392113404	9.48287634990665
11.99169832	4.2154410031653
12.591283236	-0.716252799191192
13.190868152	9.8665934320412
13.790453068	0.636145827825012
14.390037984	5.2220554743641
14.9896229	8.38198379064694
15.589207816	3.55915518576132
16.188792732	21.8066509503152
16.788377648	12.847293764721
17.387962564	6.68173700684911
17.98754748	7.04676637798474
18.587132396	4.01168454874165
19.186717312	6.59903400553498
19.786302228	5.22179432535213
20.385887144	3.49985281356021
20.98547206	-3.3656000246443
21.585056976	-4.94040041502203
22.184641892	8.1797071056235
22.784226808	-3.94031533276974
23.383811724	2.322213817664
23.98339664	4.90005261434945
24.582981556	-0.104671059872611
25.182566472	3.19016732421859
25.782151388	-4.55961609675708
26.381736304	-1.86214152274372
26.98132122	-12.6160361568282
27.580906136	3.35552241524008
28.180491052	-9.20989619435271
28.780075968	0.926359417887361
29.379660884	5.32680273728124
29.9792458	-6.58099855788235


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-12.tsv <==
0	9.94060540957012
0.599584916	11.5769826677599
1.199169832	13.4754607872712
1.798754748	16.7163518861128
2.398339664	21.8508864150219
2.99792458	31.7261112307611
3.597509496	33.3451455995838
4.197094412	23.8820030357325
4.796679328	23.4928979648655
5.396264244	23.0875345224885
5.99584916	12.1571165998414
6.595434076	1.06612130947534
7.195018992	5.03577588686306
7.794603908	6.9551689415136
8.394188824	16.4703282739696
8.99377374	20.4622251765246
9.593358656	16.7700096620221
10.192943572	12.9480213999839
10.792528488	-3.15917487941257
11.392113404	11.04514228093
11.99169832	12.0588883272742
12.591283236	-0.0126230369109971
13.190868152	8.98265390618539
13.790453068	-0.0312787471790495
14.390037984	10.393348987636
14.9896229	8.07940084017859
15.589207816	2.49784805079638
16.188792732	21.2830585381916
16.788377648	13.4659079032649
17.387962564	9.80302578040903
17.98754748	6.12238803967577
18.587132396	5.9846605244356
19.186717312	5.93207756179433
19.786302228	6.1438517536445
20.385887144	8.93422763240189
20.98547206	-1.28394790926409
21.585056976	-1.57784175950691
22.184641892	0.110868670639504
22.784226808	-3.89253755981076
23.383811724	1.40818299059124
23.98339664	4.56586764613527
24.582981556	0.361974200546737
25.182566472	3.44298791328616
25.782151388	-0.039298653305602
26.381736304	-10.1325804458487
26.98132122	-2.72982365995639
27.580906136	-10.8536313881682
28.180491052	-6.65033033263861
28.780075968	-0.0532490937494245
29.379660884	6.96483212087518
29.9792458	-2.33114163764138


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-13.tsv <==
0	12.3540259195381
0.599584916	14.4877526861691
1.199169832	16.6383626567944
1.798754748	18.7374393201284
2.398339664	22.9979027287719
2.99792458	32.4872704143952
3.597509496	32.6825519672653
4.197094412	22.3121591579967
4.796679328	15.4447165218014
5.396264244	21.4332311484613
5.99584916	21.0108199609801
6.595434076	16.1861626181357
7.195018992	12.8351015491089
7.794603908	13.5529158918531
8.394188824	9.914520752636
8.99377374	21.158175205214
9.593358656	21.4957541357007
10.192943572	19.9497105483247
10.792528488	9.90611437068443
11.392113404	0.598043169052761
11.99169832	12.1722711604677
12.591283236	4.44259256177284
13.190868152	12.2006328235226
13.790453068	12.6878051336219
14.390037984	3.80437087844828
14.9896229	4.43713249178663
15.589207816	9.37611353113157
16.188792732	13.049020394504
16.788377648	11.5689855885173
17.387962564	7.89753070581795
17.98754748	8.24606161957114
18.587132396	6.456695991269
19.186717312	6.63059980814734
19.786302228	4.32542424776655
20.385887144	-7.82760259346931
20.98547206	-1.97471819255729
21.585056976	5.04284877742696
22.184641892	12.9926001797334
22.784226808	-0.156857463417834
23.383811724	3.33109734710157
23.98339664	1.53471273623329
24.582981556	8.31936465324659
25.182566472	6.4436181325854
25.782151388	3.41434763971399
26.381736304	4.77611766746915
26.98132122	2.02587295358016
27.580906136	-4.04851358093035
28.180491052	-7.38844387692942
28.780075968	7.50339652301224
29.379660884	-4.08347664797144
29.9792458	4.43739842535431


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-14.tsv <==
0	13.1938201388339
0.599584916	13.600140577746
1.199169832	16.8568319088153
1.798754748	18.8119512929732
2.398339664	23.4784979127565
2.99792458	32.6848300432685
3.597509496	32.3222286161003
4.197094412	20.2977443757844
4.796679328	22.089709652711
5.396264244	25.6045261187506
5.99584916	20.6898816502081
6.595434076	19.0971390485002
7.195018992	16.6323891693655
7.794603908	13.0301010372733
8.394188824	15.8913836301493
8.99377374	20.3317064587055
9.593358656	19.5828621850409
10.192943572	18.5017513182649
10.792528488	7.56710722168903
11.392113404	6.71631654255029
11.99169832	11.4237185166446
12.591283236	9.51433124089183
13.190868152	9.76697480971552
13.790453068	13.2842845344991
14.390037984	4.11155830875668
14.9896229	7.33107163354904
15.589207816	8.68674011615516
16.188792732	14.1179872535896
16.788377648	10.3849956148236
17.387962564	8.91468005531639
17.98754748	10.0990601334848
18.587132396	7.33884776444336
19.186717312	7.59212476662942
19.786302228	6.26218729102294
20.385887144	3.69701398676401
20.98547206	2.28307427308013
21.585056976	2.5558764981455
22.184641892	11.5105102692857
22.784226808	-10.4562775340875
23.383811724	-1.95106952197057
23.98339664	3.80062156847301
24.582981556	8.15850754363811
25.182566472	9.93696694787035
25.782151388	-5.82236516534556
26.381736304	1.06537280698266
26.98132122	6.49300270980615
27.580906136	-1.14338267892476
28.180491052	3.79370521383688
28.780075968	5.05113942363704
29.379660884	-1.09441318508263
29.9792458	6.16607753393946


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-15.tsv <==
0	11.64839684927
0.599584916	12.2953274415303
1.199169832	16.8484648646067
1.798754748	18.833660016672
2.398339664	22.8314892565102
2.99792458	32.19341816722
3.597509496	32.7752924187877
4.197094412	21.6656766722218
4.796679328	19.3172808573287
5.396264244	26.2341839447134
5.99584916	14.0267173349488
6.595434076	18.1607309040748
7.195018992	9.74711327494942
7.794603908	5.85347145532483
8.394188824	14.9609111786384
8.99377374	20.1296047603684
9.593358656	16.2200615966789
10.192943572	19.4389237146473
10.792528488	14.1745407833164
11.392113404	-6.66617755043299
11.99169832	11.4957876692531
12.591283236	10.958130758004
13.190868152	1.86793859226705
13.790453068	12.2169170950482
14.390037984	3.47015926774713
14.9896229	-10.7211553530005
15.589207816	7.75177576605206
16.188792732	16.7148552983777
16.788377648	11.7821616085789
17.387962564	6.87397278885893
17.98754748	9.03268402802693
18.587132396	8.46864310508941
19.186717312	6.18853519097105
19.786302228	6.47575334042197
20.385887144	3.57603439349668
20.98547206	-1.8840416357383
21.585056976	5.588058933261
22.184641892	9.79506403407151
22.784226808	-5.28079309221753
23.383811724	-4.55601716884814
23.98339664	3.59153604536514
24.582981556	5.27113862572786
25.182566472	7.29728087744021
25.782151388	-13.0616490985436
26.381736304	4.6833283772302
26.98132122	4.90159557723627
27.580906136	-3.02101699260481
28.180491052	0.61340379902687
28.780075968	5.3820435868656
29.379660884	-0.898809240187467
29.9792458	6.87716113871567


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-16.tsv <==
0	12.8542894354983
0.599584916	13.6447307993424
1.199169832	16.9049167701969
1.798754748	18.9788534394507
2.398339664	23.1148870822507
2.99792458	32.249144011405
3.597509496	32.6902963983252
4.197094412	21.2531527513676
4.796679328	15.4181902022102
5.396264244	26.8250336676051
5.99584916	12.7228701980632
6.595434076	14.4734072101385
7.195018992	12.7390169931674
7.794603908	5.9626852341573
8.394188824	15.815652926499
8.99377374	20.0980550760738
9.593358656	19.3501463737466
10.192943572	21.8520132857261
10.792528488	15.558288411706
11.392113404	6.20632141993891
11.99169832	10.0723664853416
12.591283236	12.9985999137631
13.190868152	2.98842741146637
13.790453068	13.5309068851051
14.390037984	0.0330858249424072
14.9896229	-6.03482527229584
15.589207816	10.332350651081
16.188792732	17.1583245858917
16.788377648	15.1845535717862
17.387962564	9.99267728498034
17.98754748	5.31227767943266
18.587132396	7.45453473720788
19.186717312	9.91026020141108
19.786302228	-0.998928838522584
20.385887144	5.83426390712621
20.98547206	0.13136337128548
21.585056976	4.02427734609364
22.184641892	9.31267923491752
22.784226808	-2.59862685768929
23.383811724	-3.10378273572807
23.98339664	6.7617592921214
24.582981556	6.92991046407075
25.182566472	3.87249826030263
25.782151388	-0.898077730895513
26.381736304	6.00484421552886
26.98132122	1.78885779359673
27.580906136	1.57498204187559
28.180491052	7.39594674438855
28.780075968	3.79579198252396
29.379660884	1.8656693343415
29.9792458	7.23441616343132


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-17.tsv <==
0	10.8043950881287
0.599584916	12.5434499519855
1.199169832	14.730785389047
1.798754748	17.6686282462547
2.398339664	22.1203242865482
2.99792458	31.4204208960984
3.597509496	33.3590795349441
4.197094412	25.5478192494503
4.796679328	20.5094306243189
5.396264244	8.30271196634471
5.99584916	11.4472675656594
6.595434076	4.28002285024921
7.195018992	3.19082397194956
7.794603908	10.5452851292622
8.394188824	12.9465354881356
8.99377374	21.3602307061435
9.593358656	19.6947655065166
10.192943572	13.7166359084429
10.792528488	8.52252451773723
11.392113404	-4.87322371743007
11.99169832	5.00912256700734
12.591283236	2.96616532061175
13.190868152	1.72506151665482
13.790453068	0.699089840257201
14.390037984	-0.0647799285752654
14.9896229	0.130195965503722
15.589207816	3.77094093650165
16.188792732	17.9041148664752
16.788377648	12.3287902259421
17.387962564	6.41558934205635
17.98754748	3.92796420773699
18.587132396	2.46065694175239
19.186717312	1.4537460951945
19.786302228	0.709714103778104
20.385887144	0.156654084985167
20.98547206	-0.190040930114751
21.585056976	-0.066470183337902
22.184641892	8.47606780362333
22.784226808	-3.93878603644291
23.383811724	-3.46044253906833
23.98339664	-3.54716456710545
24.582981556	-3.75264869564829
25.182566472	-3.99437259898653
25.782151388	-4.24705279325745
26.381736304	-4.50095674279463
26.98132122	-4.7518849945136
27.580906136	-4.99794771247966
28.180491052	-5.23832257336722
28.780075968	-5.47271402143741
29.379660884	-5.70109650614068
29.9792458	-5.9235846089295


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-18.tsv <==
0	11.673551486923
0.599584916	13.3651525406422
1.199169832	15.4861053811566
1.798754748	18.3264246600747
2.398339664	22.6243634652111
2.99792458	31.65038621174
3.597509496	33.0450713610079
4.197094412	23.4648583509418
4.796679328	27.5037558330994
5.396264244	16.8300167941267
5.99584916	13.5716929132977
6.595434076	8.68990809769918
7.195018992	6.41125884973539
7.794603908	7.50434383939406
8.394188824	9.8358525311472
8.99377374	21.7001770953263
9.593358656	20.3046200946989
10.192943572	17.4349754712551
10.792528488	8.22125926369486
11.392113404	-7.86847305254516
11.99169832	5.18432952570933
12.591283236	3.18270107319597
13.190868152	1.8755671644091
13.790453068	0.631394715890157
14.390037984	-0.647242999028648
14.9896229	-1.44434719057762
15.589207816	1.85642440773594
16.188792732	18.0816806085035
16.788377648	12.6552963045177
17.387962564	7.05357600282519
17.98754748	4.71872536428784
18.587132396	3.33399521277891
19.186717312	2.37655016695925
19.786302228	1.66489266461132
20.385887144	1.13462926995697
20.98547206	0.804384290506126
21.585056976	0.932435026079427
22.184641892	9.01964888357897
22.784226808	-3.10551818682452
23.383811724	-2.49321594862888
23.98339664	-2.5523516605299
24.582981556	-2.74492273770371
25.182566472	-2.97854456777934
25.782151388	-3.22538550517938
26.381736304	-3.47474981849621
26.98132122	-3.72198282618077
27.580906136	-3.96494526880999
28.180491052	-4.20266319347161
28.780075968	-4.43474159840564
29.379660884	-4.66108588828189
29.9792458	-4.8817605622685


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-19.tsv <==
0	10.6939479333154
0.599584916	12.4312599879023
1.199169832	14.6184361956824
1.798754748	17.5595275300775
2.398339664	22.0218778209882
2.99792458	31.3439314808307
3.597509496	33.4496891049792
4.197094412	24.4318080004385
4.796679328	19.7219972201687
5.396264244	20.9172413889866
5.99584916	12.290210807938
6.595434076	7.86969376354312
7.195018992	6.01290020933319
7.794603908	10.8924162439184
8.394188824	8.7389144311117
8.99377374	22.5516425802241
9.593358656	15.7569681162156
10.192943572	21.4321278974038
10.792528488	9.35865079387205
11.392113404	-16.0127824160189
11.99169832	4.25899750577524
12.591283236	2.09676376848367
13.190868152	0.585233373754877
13.790453068	-0.935301647247211
14.390037984	-2.61680295313953
14.9896229	-3.74891250884082
15.589207816	0.566042636629523
16.188792732	18.5114354791151
16.788377648	12.4470789802663
17.387962564	6.70078628272962
17.98754748	4.26400885441846
18.587132396	2.80565145476685
19.186717312	1.79511689600017
19.786302228	1.04682609552279
20.385887144	0.496001276108312
20.98547206	0.167546038475253
21.585056976	0.351956094371099
22.184641892	8.92244008889952
22.784226808	-4.33699036439949
23.383811724	-3.49468151316467
23.98339664	-3.50726688099141
24.582981556	-3.685294634711
25.182566472	-3.91492295037964
25.782151388	-4.16217301267084
26.381736304	-4.41398783312195
26.98132122	-4.66464637145522
27.580906136	-4.91147780157159
28.180491052	-5.15322641706589
28.780075968	-5.38934257061026
29.379660884	-5.61964577834554
29.9792458	-5.84415352191197


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-2.tsv <==
0	11.7358246880324
0.599584916	12.006347475111
1.199169832	14.6000787709153
1.798754748	18.0294201108303
2.398339664	22.4000006891229
2.99792458	31.6351809077046
3.597509496	33.0777233656139
4.197094412	23.5906895705602
4.796679328	26.4408152357483
5.396264244	17.4830962261468
5.99584916	10.9667160532116
6.595434076	11.5197933355528
7.195018992	7.06778502924356
7.794603908	-1.47825874866197
8.394188824	12.4286235766557
8.99377374	22.3969093800225
9.593358656	17.846623820565
10.192943572	17.2005200411241
10.792528488	9.04650812426497
11.392113404	1.65411979734353
11.99169832	3.28337306886692
12.591283236	11.617575935421
13.190868152	7.30613258312816
13.790453068	0.153274859166476
14.390037984	4.08284152310184
14.9896229	-4.60934291142238
15.589207816	5.36424586598955
16.188792732	17.9608382784649
16.788377648	13.733198535187
17.387962564	10.5532067484398
17.98754748	8.96428037100841
18.587132396	6.84289548902437
19.186717312	10.1251171119691
19.786302228	8.59997245351087
20.385887144	8.66546716789031
20.98547206	7.09102158709748
21.585056976	0.00321219108196201
22.184641892	2.91825828386248
22.784226808	-4.96799137914946
23.383811724	0.721669237079293
23.98339664	4.2776950251593
24.582981556	3.60159088331797
25.182566472	4.06961070800839
25.782151388	4.3237811384728
26.381736304	-3.69963759095177
26.98132122	5.68805142448754
27.580906136	-2.35333820224968
28.180491052	-0.526046296083869
28.780075968	-0.304678780588843
29.379660884	-3.36460502296977
29.9792458	-0.757707746156213


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-20.tsv <==
0	10.4846535760442
0.599584916	12.2342263228357
1.199169832	14.439558102925
1.798754748	17.4075951879943
2.398339664	21.9097356969384
2.99792458	31.2852032581108
3.597509496	33.49921012334
4.197094412	24.5935389352435
4.796679328	22.8664027984802
5.396264244	20.2626776248401
5.99584916	1.91800055334081
6.595434076	4.45417096959903
7.195018992	2.65648570523327
7.794603908	11.0332218124697
8.394188824	10.0619098855894
8.99377374	22.5527349734345
9.593358656	9.48778605627774
10.192943572	22.5917066132594
10.792528488	10.4310698032063
11.392113404	-11.3939099647759
11.99169832	4.50185864518741
12.591283236	2.31541661720302
13.190868152	0.717234547549904
13.790453068	-0.934932923311715
14.390037984	-2.88478855461984
14.9896229	-4.68867143225024
15.589207816	-0.534035057393795
16.188792732	18.7789170614181
16.788377648	12.4079603170492
17.387962564	6.68658785566605
17.98754748	4.25955292387276
18.587132396	2.80232096569195
19.186717312	1.78921915755123
19.786302228	1.03707457297737
20.385887144	0.482483726268631
20.98547206	0.151669479047481
21.585056976	0.33814032309083
22.184641892	8.95512614858292
22.784226808	-4.44408777193768
23.383811724	-3.56593174714775
23.98339664	-3.57442990917781
24.582981556	-3.75301212336753
25.182566472	-3.98457342585912
25.782151388	-4.2342513872375
26.381736304	-4.48866057121838
26.98132122	-4.7419362636662
27.580906136	-4.9913392585345
28.180491052	-5.23558037506629
28.780075968	-5.47409412249437
29.379660884	-5.70669359660245
29.9792458	-5.93339506843247


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-21.tsv <==
0	12.6861910489995
0.599584916	14.3055909555855
1.199169832	16.3325364953829
1.798754748	19.046863185577
2.398339664	23.1720373521634
2.99792458	31.9899478920899
3.597509496	32.7262875217648
4.197094412	23.3707907059517
4.796679328	12.5463995938305
5.396264244	22.473326210879
5.99584916	16.8248868458043
6.595434076	13.2020696532784
7.195018992	10.9120610785097
7.794603908	12.8605952933839
8.394188824	15.5349080117602
8.99377374	20.0289694016848
9.593358656	21.4987797335935
10.192943572	12.9902215195672
10.792528488	12.7785814114722
11.392113404	13.8108609356339
11.99169832	6.05231862662719
12.591283236	5.06678511476874
13.190868152	4.10755173935259
13.790453068	3.15082820788066
14.390037984	2.22212286689563
14.9896229	1.71601054293254
15.589207816	4.27447816391177
16.188792732	16.9721529866342
16.788377648	13.021298133789
17.387962564	7.68190842961543
17.98754748	5.49414209376074
18.587132396	4.19447865009062
19.186717312	3.27779404482546
19.786302228	2.56670959027766
20.385887144	1.98661374737451
20.98547206	1.51334822150909
21.585056976	1.21872368392502
22.184641892	7.55172707623648
22.784226808	0.0195286906802544
23.383811724	-0.347506105212816
23.98339664	-0.671303249778013
24.582981556	-0.982653481979991
25.182566472	-1.28195058644939
25.782151388	-1.56959191233855
26.381736304	-1.84629257266257
26.98132122	-2.11285193194405
27.580906136	-2.37004534071947
28.180491052	-2.61858604584011
28.780075968	-2.85911638441314
29.379660884	-3.09221032826955
29.9792458	-3.31837993996862


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-22.tsv <==
0	13.3260819668424
0.599584916	14.9192281732712
1.199169832	16.9075363618848
1.798754748	19.5613097135473
2.398339664	23.5822339199068
2.99792458	32.1879975944739
3.597509496	32.4092732781485
4.197094412	20.2189643186293
4.796679328	21.9092222536601
5.396264244	24.5091284187099
5.99584916	19.7880295927433
6.595434076	14.7341969730215
7.195018992	12.4458026687783
7.794603908	14.2313493198598
8.394188824	14.5737532672512
8.99377374	20.2027450067235
9.593358656	21.2769920792972
10.192943572	16.7779844287997
10.792528488	13.7359055350889
11.392113404	12.7994742571858
11.99169832	6.27241866108503
12.591283236	5.3169823237805
13.190868152	4.37434175065506
13.790453068	3.3787669501974
14.390037984	2.31320995774656
14.9896229	1.48157334142702
15.589207816	3.86509520725067
16.188792732	16.2652513074197
16.788377648	13.4066508826097
17.387962564	8.24850621394557
17.98754748	6.13050505179473
18.587132396	4.86663482521751
19.186717312	3.97353877134533
19.786302228	3.28247297244511
20.385887144	2.72454040531757
20.98547206	2.28412553241436
21.585056976	2.06078055867371
22.184641892	8.24086437965994
22.784226808	0.437149236597017
23.383811724	0.224709865072142
23.98339664	-0.0535868105054309
24.582981556	-0.342760180479648
25.182566472	-0.628666910987693
25.782151388	-0.907200774849075
26.381736304	-1.17722170576908
26.98132122	-1.43862200541312
27.580906136	-1.69167906953229
28.180491052	-1.93680882661728
28.780075968	-2.17446437960479
29.379660884	-2.40509304571181
29.9792458	-2.62911860102975


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-23.tsv <==
0	12.7222822597702
0.599584916	14.328309215491
1.199169832	16.3404679547184
1.798754748	19.0389010810006
2.398339664	23.1481567629936
2.99792458	31.9476463871079
3.597509496	32.7841766170432
4.197094412	21.0235481219831
4.796679328	18.0607941721062
5.396264244	24.4929609667969
5.99584916	18.4231584747497
6.595434076	12.6967068144529
7.195018992	9.5715154160674
7.794603908	-5.3039236174623
8.394188824	14.2554442621775
8.99377374	21.0631963173538
9.593358656	16.5218785554137
10.192943572	21.0750985617626
10.792528488	14.1073920988864
11.392113404	11.1938826499553
11.99169832	6.56654367688979
12.591283236	5.38359947305666
13.190868152	4.31856068148464
13.790453068	3.23412250891428
14.390037984	2.11163179463726
14.9896229	1.33780475717493
15.589207816	4.1323406153711
16.188792732	15.6689151568909
16.788377648	13.4402245751805
17.387962564	8.21155944692719
17.98754748	6.03711621352798
18.587132396	4.73338562497344
19.186717312	3.81222084377886
19.786302228	3.10240681753492
20.385887144	2.53521512639875
20.98547206	2.10010145933883
21.585056976	1.92295768456798
22.184641892	8.45627690255639
22.784226808	-0.052162053767836
23.383811724	-0.172466488984882
23.98339664	-0.428901198768052
24.582981556	-0.711431129402944
25.182566472	-0.996078062262387
25.782151388	-1.27568261353706
26.381736304	-1.5478783532718
26.98132122	-1.81198640065115
27.580906136	-2.06799235296
28.180491052	-2.31615408331915
28.780075968	-2.55683611135762
29.379660884	-2.79043546636368
29.9792458	-3.01734768648777


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-24.tsv <==
0	13.0703855957635
0.599584916	14.6538442361898
1.199169832	16.6357858910854
1.798754748	19.291636239535
2.398339664	23.3362691816932
2.99792458	32.0230556864443
3.597509496	32.6837206446902
4.197094412	21.4457970671283
4.796679328	7.91534309845114
5.396264244	25.7875736063866
5.99584916	16.9398528196458
6.595434076	13.9063547048636
7.195018992	11.1265249640986
7.794603908	12.5754002434846
8.394188824	14.8165949636321
8.99377374	20.9942210712946
9.593358656	14.9497717820839
10.192943572	23.3284584145414
10.792528488	15.5054601315482
11.392113404	10.0228813380997
11.99169832	7.44544563320848
12.591283236	6.16195551883105
13.190868152	5.04221458495456
13.790453068	3.90458692119777
14.390037984	2.68902309890767
14.9896229	1.66146447599942
15.589207816	4.06159336081284
16.188792732	14.9660772153334
16.788377648	13.7087230049443
17.387962564	8.61958948573578
17.98754748	6.50583255745167
18.587132396	5.23427544471819
19.186717312	4.33273364638772
19.786302228	3.63673864856927
20.385887144	3.08137563733432
20.98547206	2.65979261218114
21.585056976	2.50555607896213
22.184641892	8.86974349991268
22.784226808	0.357108170850606
23.383811724	0.311511553048321
23.98339664	0.0744580318760769
24.582981556	-0.199330428635245
25.182566472	-0.479108636630084
25.782151388	-0.755700370818144
26.381736304	-1.02592121017092
26.98132122	-1.28869432158844
27.580906136	-1.5437868822291
28.180491052	-1.79132619454803
28.780075968	-2.03159363648157
29.379660884	-2.26493068521483
29.9792458	-2.49169433905087


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-25.tsv <==
0	10.7935090436997
0.599584916	12.570696041058
1.199169832	14.7981258363334
1.798754748	17.7777978283217
2.398339664	22.2760948021558
2.99792458	31.6949412899899
3.597509496	33.1075242380273
4.197094412	25.0359064589544
4.796679328	21.7031622308027
5.396264244	7.26908432772801
5.99584916	3.02394661001509
6.595434076	6.68550804881219
7.195018992	5.74426057292473
7.794603908	9.62948501588257
8.394188824	15.370492173032
8.99377374	20.3606489126046
9.593358656	21.5758154680565
10.192943572	17.1566252102817
10.792528488	12.7602767573051
11.392113404	8.89135636843087
11.99169832	0.182450384786665
12.591283236	0.747490096993894
13.190868152	0.827967225274681
13.790453068	0.878873796129378
14.390037984	1.19542735622301
14.9896229	2.25817387107755
15.589207816	5.33910585583756
16.188792732	19.2774492352579
16.788377648	10.6449151659577
17.387962564	3.82371392711076
17.98754748	1.03673971439719
18.587132396	-0.497332008752736
19.186717312	-1.50305750612306
19.786302228	-2.25186676113053
20.385887144	-2.86752813403879
20.98547206	-3.42095940706748
21.585056976	-3.94246512097788
22.184641892	5.59702055631025
22.784226808	-3.12135994353971
23.383811724	-4.12206243719604
23.98339664	-4.60881587536614
24.582981556	-4.97959708960909
25.182566472	-5.30082746814147
25.782151388	-5.59347613257835
26.381736304	-5.86661658772354
26.98132122	-6.12501820355358
27.580906136	-6.37154187236222
28.180491052	-6.60807355514636
28.780075968	-6.83594634379603
29.379660884	-7.05615371425014
29.9792458	-7.26946699952177


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-26.tsv <==
0	11.2920059020151
0.599584916	13.0338625083698
1.199169832	15.2159330309144
1.798754748	18.1342587832421
2.398339664	22.5426608852888
2.99792458	31.8077545727478
3.597509496	32.9402787489465
4.197094412	23.9190947178676
4.796679328	27.2672707989196
5.396264244	15.500801835795
5.99584916	0.516131666630423
6.595434076	7.96498355605097
7.195018992	6.85755027369462
7.794603908	12.0656971231556
8.394188824	12.9780231805201
8.99377374	21.0232280344584
9.593358656	20.5921850049052
10.192943572	13.3284065038967
10.792528488	11.6692235477977
11.392113404	9.5330614267846
11.99169832	0.698854618973465
12.591283236	1.38388210982628
13.190868152	1.26814820448576
13.790453068	1.055557771171
14.390037984	1.02899583652786
14.9896229	1.66905421441635
15.589207816	4.37953738935577
16.188792732	19.350357780105
16.788377648	10.9852365125344
17.387962564	4.6565715571955
17.98754748	2.13704814525748
18.587132396	0.730844148782231
19.186717312	-0.211223560934067
19.786302228	-0.92002358313404
20.385887144	-1.49422774781228
20.98547206	-1.97518095619414
21.585056976	-2.30936704594789
22.184641892	6.28938324355715
22.784226808	-2.60059723360141
23.383811724	-3.29419781711787
23.98339664	-3.68722341301311
24.582981556	-4.01725631702177
25.182566472	-4.31813738012395
25.782151388	-4.60015855812752
26.381736304	-4.86790765844045
26.98132122	-5.12396147348685
27.580906136	-5.36999514996339
28.180491052	-5.60720590924446
28.780075968	-5.83650528608331
29.379660884	-6.05861840658159
29.9792458	-6.27414062840055


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-27.tsv <==
0	10.2021345147913
0.599584916	11.99118778922
1.199169832	14.2450703522474
1.798754748	17.2765541130802
2.398339664	21.8730743910182
2.99792458	31.4763866359586
3.597509496	33.3904090181272
4.197094412	24.8409940651783
4.796679328	17.8983237014563
5.396264244	20.6630799597715
5.99584916	-0.413479106822727
6.595434076	0.127347300991291
7.195018992	-3.06030637210759
7.794603908	7.75702555682648
8.394188824	11.590529647855
8.99377374	22.1209089358182
9.593358656	14.1258623894234
10.192943572	10.6299940095165
10.792528488	8.87064710533743
11.392113404	10.2292533307992
11.99169832	1.17745028394152
12.591283236	1.5612556265161
13.190868152	1.13181520969663
13.790453068	0.657406486768142
14.390037984	0.397521825320324
14.9896229	0.838739755165692
15.589207816	3.4038339077603
16.188792732	19.5455830155511
16.788377648	10.9185427560685
17.387962564	4.5564590374343
17.98754748	1.97347274692223
18.587132396	0.502493482001119
19.186717312	-0.494001105578598
19.786302228	-1.24309255291241
20.385887144	-1.83922667338774
20.98547206	-2.31011057087645
21.585056976	-2.5358148558745
22.184641892	6.60882191963782
22.784226808	-3.46759042870512
23.383811724	-4.05714196543313
23.98339664	-4.42274586284305
24.582981556	-4.74703835112246
25.182566472	-5.05026929640524
25.782151388	-5.33809252382311
26.381736304	-5.61316123900174
26.98132122	-5.87714228744609
27.580906136	-6.13125088058684
28.180491052	-6.37644282246309
28.780075968	-6.61350208389298
29.379660884	-6.84308855802169
29.9792458	-7.06576765267453


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-28.tsv <==
0	10.5894472026784
0.599584916	12.3525965607495
1.199169832	14.5724778574212
1.798754748	17.5568236226853
2.398339664	22.0824818049093
2.99792458	31.561832985796
3.597509496	33.2670121982344
4.197094412	24.2381768153301
4.796679328	23.6005749249743
5.396264244	20.127386812156
5.99584916	6.44664353961389
6.595434076	-1.99286916857401
7.195018992	-3.1851500279886
7.794603908	8.48890359724092
8.394188824	12.5965890314499
8.99377374	22.0811849489814
9.593358656	13.4987620889463
10.192943572	13.4711621584337
10.792528488	0.590320890931817
11.392113404	11.1917319094445
11.99169832	2.60446361622376
12.591283236	2.60016526561009
13.190868152	1.95170363052269
13.790453068	1.27134349461428
14.390037984	0.739223807939792
14.9896229	0.755135402984979
15.589207816	2.73746235996299
16.188792732	19.6292482721474
16.788377648	11.075616503402
17.387962564	4.97485370229041
17.98754748	2.54006696825029
18.587132396	1.14823787188004
19.186717312	0.196195879460013
19.786302228	-0.52545743887981
20.385887144	-1.10159129688182
20.98547206	-1.55315322076186
21.585056976	-1.75572330425319
22.184641892	6.87856732789555
22.784226808	-2.96541831735708
23.383811724	-3.43277868839814
23.98339664	-3.7668547533422
24.582981556	-4.07802743695564
25.182566472	-4.37478079194453
25.782151388	-4.65923377468008
26.381736304	-4.93261127688385
26.98132122	-5.19589176827547
27.580906136	-5.44991791064357
28.180491052	-5.69542690283149
28.780075968	-5.93306670658466
29.379660884	-6.16340883371937
29.9792458	-6.38695934552022


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-29.tsv <==
0	12.8416590570135
0.599584916	14.472155142753
1.199169832	16.5099090625477
1.798754748	19.234589589605
2.398339664	23.3728155686119
2.99792458	32.2737086628365
3.597509496	32.4197968390591
4.197094412	22.3575038711778
4.796679328	15.2281635342389
5.396264244	23.41743588726
5.99584916	19.1496132717052
6.595434076	14.0885807003416
7.195018992	11.663148680142
7.794603908	10.7395092130513
8.394188824	16.7770978851561
8.99377374	19.9250852485056
9.593358656	21.5785576933361
10.192943572	19.7251851920333
10.792528488	5.0544805706093
11.392113404	0.970952817153789
11.99169832	6.78033679034337
12.591283236	6.21450884635527
13.190868152	5.72148048364299
13.790453068	5.38080442991725
14.390037984	5.34436193806304
14.9896229	6.03664946218506
15.589207816	9.04329096650667
16.188792732	16.7014445777717
16.788377648	11.8627005079728
17.387962564	5.88642471736636
17.98754748	3.60025490559988
18.587132396	2.35135007828172
19.186717312	1.49867168595533
19.786302228	0.816282793838051
20.385887144	0.191645193637379
20.98547206	-0.488804764887519
21.585056976	-1.59287248924299
22.184641892	2.12596771352102
22.784226808	0.769038889828808
23.383811724	-0.356942460063388
23.98339664	-0.919617030921499
24.582981556	-1.33550952342045
25.182566472	-1.68689741665673
25.782151388	-2.00165111982043
26.381736304	-2.29212923059145
26.98132122	-2.56482016689001
27.580906136	-2.82355661249696
28.180491052	-3.07080949831502
28.780075968	-3.30828297125609
29.379660884	-3.53721666926057
29.9792458	-3.75855177109675


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-3.tsv <==
0	8.85496529493483
0.599584916	10.3954296337439
1.199169832	14.8665899453127
1.798754748	16.2260730471782
2.398339664	21.1079771761189
2.99792458	31.2770477517499
3.597509496	33.4885750781576
4.197094412	23.9454203690886
4.796679328	19.6730068261349
5.396264244	20.0446075736066
5.99584916	3.76143092275153
6.595434076	10.5592956708023
7.195018992	-0.810521927928629
7.794603908	10.9917402347863
8.394188824	10.4572395129206
8.99377374	23.476941577288
9.593358656	15.0902275728452
10.192943572	23.4173369935336
10.792528488	6.54648400244626
11.392113404	3.39487270348827
11.99169832	6.14799201018624
12.591283236	0.611618705567437
13.190868152	11.6165291328823
13.790453068	-2.05909213579705
14.390037984	6.25547318578329
14.9896229	4.18228957039541
15.589207816	4.29140542009948
16.188792732	18.2892982183324
16.788377648	12.0285983117286
17.387962564	12.2543283887828
17.98754748	5.54715719613883
18.587132396	7.87007452724026
19.186717312	10.3188625730085
19.786302228	7.99932154704915
20.385887144	7.43370743849961
20.98547206	5.76295216378628
21.585056976	4.46100667941381
22.184641892	-5.22257906768475
22.784226808	-19.940526713462
23.383811724	0.0641971579193847
23.98339664	-8.61485063433049
24.582981556	0.408179890237951
25.182566472	-2.53714444214351
25.782151388	8.03578450615946
26.381736304	1.09111721626878
26.98132122	3.8670125793675
27.580906136	1.82973690817194
28.180491052	2.93737582323655
28.780075968	6.79508173653828
29.379660884	0.406980743806134
29.9792458	-1.47230881128017


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-30.tsv <==
0	13.2906243917917
0.599584916	14.8925780269441
1.199169832	16.892979277151
1.798754748	19.5657913624263
2.398339664	23.6251026025793
2.99792458	32.3830744737295
3.597509496	32.2455443791852
4.197094412	21.0903944096174
4.796679328	21.2434534266563
5.396264244	25.3106690414819
5.99584916	19.3970912150939
6.595434076	14.9169452404452
7.195018992	12.7155819636429
7.794603908	15.4997035296537
8.394188824	15.4684314661263
8.99377374	20.4224655097154
9.593358656	19.8474168555848
10.192943572	17.3705760820483
10.792528488	10.1229799156117
11.392113404	0.001401052407544
11.99169832	7.36842884047823
12.591283236	6.72978061525486
13.190868152	6.12096831048578
13.790453068	5.62825967775075
14.390037984	5.38977436238247
14.9896229	5.83621098188155
15.589207816	8.73301126418087
16.188792732	16.0315581311887
16.788377648	12.4881948734576
17.387962564	6.93409645391957
17.98754748	4.77682044790351
18.587132396	3.55413356775177
19.186717312	2.6989924563044
19.786302228	2.01245958395202
20.385887144	1.39706067387828
20.98547206	0.763933552190496
21.585056976	-0.136375090015852
22.184641892	3.10316292464019
22.784226808	1.40365392207197
23.383811724	0.428777433707814
23.98339664	-0.0873972279966181
24.582981556	-0.484552552651664
25.182566472	-0.828081321441746
25.782151388	-1.14009244159685
26.381736304	-1.43048599456242
26.98132122	-1.70454947206706
27.580906136	-1.96547431975617
28.180491052	-2.21536745993268
28.780075968	-2.45571740988016
29.379660884	-2.68763233790537
29.9792458	-2.9119718570945


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-31.tsv <==
0	12.6172620157698
0.599584916	14.2353264557182
1.199169832	16.2644872875056
1.798754748	18.9897532253177
2.398339664	23.1506227266267
2.99792458	32.1270422359335
3.597509496	32.6597916292514
4.197094412	21.6888349075809
4.796679328	16.1760385746556
5.396264244	25.3947676713086
5.99584916	15.0166026982457
6.595434076	12.5326073757307
7.195018992	9.57796888382553
7.794603908	8.24141750914308
8.394188824	15.1111877198478
8.99377374	21.2354783672743
9.593358656	12.9172907122694
10.192943572	19.7547180474327
10.792528488	13.3869018087393
11.392113404	0.545328628874209
11.99169832	7.07327918183714
12.591283236	6.35629942407595
13.190868152	5.6559643496971
13.790453068	5.07261747310769
14.390037984	4.7588200110439
14.9896229	5.20889976894434
15.589207816	8.39390498011377
16.188792732	15.3357268515361
16.788377648	12.7409546860343
17.387962564	7.17103043183743
17.98754748	4.92033058124951
18.587132396	3.61349892261378
19.186717312	2.69417933358651
19.786302228	1.96214369425635
20.385887144	1.3198841091623
20.98547206	0.687338169645195
21.585056976	-0.123333249582011
22.184641892	4.18743829152099
22.784226808	0.980472650279008
23.383811724	0.0600226612505952
23.98339664	-0.444383375880902
24.582981556	-0.841227066317676
25.182566472	-1.1885364472396
25.782151388	-1.50592487216808
26.381736304	-1.80227128316757
26.98132122	-2.08239988326557
27.580906136	-2.34928127815616
28.180491052	-2.60491695797967
28.780075968	-2.85074833655268
29.379660884	-3.08786705830983
29.9792458	-3.31713249772781


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-32.tsv <==
0	13.0755261596331
0.599584916	14.6797781507976
1.199169832	16.6857482875928
1.798754748	19.3705737336121
2.398339664	23.4558196119806
2.99792458	32.2695202714852
3.597509496	32.4286546190551
4.197094412	20.3928222956113
4.796679328	9.35317024810183
5.396264244	26.704657716544
5.99584916	15.144976193777
6.595434076	14.3430828965417
7.195018992	11.8002311009867
7.794603908	8.08342197433123
8.394188824	16.3651146555195
8.99377374	20.7761346889062
9.593358656	17.6990937603966
10.192943572	22.0032784861412
10.792528488	15.1918892106414
11.392113404	1.49043509426798
11.99169832	6.49664944726951
12.591283236	5.92317268379633
13.190868152	5.28849566601115
13.790453068	4.71824005317865
14.390037984	4.37634873196659
14.9896229	4.7933201951703
15.589207816	8.11571270367802
16.188792732	14.7031519074842
16.788377648	13.0199472411411
17.387962564	7.57181381835724
17.98754748	5.35050621885608
18.587132396	4.05074583877571
19.186717312	3.13540048487272
19.786302228	2.41088498929451
20.385887144	1.78494535732783
20.98547206	1.18975901987584
21.585056976	0.496537412839359
22.184641892	4.98164953600727
22.784226808	1.13090340959773
23.383811724	0.32034279608037
23.98339664	-0.145741768287688
24.582981556	-0.523030453422599
25.182566472	-0.858341966828828
25.782151388	-1.16750194771974
26.381736304	-1.45776425347009
26.98132122	-1.73314436695795
27.580906136	-1.99616708105538
28.180491052	-2.24856883827205
28.780075968	-2.49162395804826
29.379660884	-2.72631364709661
29.9792458	-2.95342137111484


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-33.tsv <==
0	-3.55482902392814
0.599584916	-14.3030075311375
1.199169832	-7.17429705758478
1.798754748	-13.8770712045841
2.398339664	-1.92833833721122
2.99792458	-6.62060115367626
3.597509496	-3.60566883143849
4.197094412	1.6590292868546
4.796679328	8.0887827157336
5.396264244	6.46027954716735
5.99584916	7.25653842985315
6.595434076	-7.6204988092246
7.195018992	-4.3398010983373
7.794603908	2.79750951740285
8.394188824	-1.90923743100685
8.99377374	3.17331610076183
9.593358656	0.0544637559319108
10.192943572	-2.23550078777152
10.792528488	5.97783930208738
11.392113404	1.74420138195237
11.99169832	1.60077279575617
12.591283236	8.75599606072694
13.190868152	13.0186352037668
13.790453068	-1.30795634452385
14.390037984	8.6493783039627
14.9896229	5.84577249429723
15.589207816	4.64250774001464
16.188792732	9.94744937730125
16.788377648	3.09704859266278
17.387962564	2.02714810168601
17.98754748	-1.37117019563372
18.587132396	8.07534387175103
19.186717312	3.03984682090788
19.786302228	1.54660577050844
20.385887144	6.22901649081876
20.98547206	-6.8327463460077
21.585056976	-8.80328670729934
22.184641892	0.90969714435563
22.784226808	-8.39791274773794
23.383811724	-5.82344020349849
23.98339664	2.72251427394066
24.582981556	-4.82868524930598
25.182566472	0.420193582965879
25.782151388	-5.20797342764542
26.381736304	0.747510948823923
26.98132122	4.75808444759439
27.580906136	-2.36423947558077
28.180491052	-2.03138369163835
28.780075968	4.10286619986976
29.379660884	-3.30126503995115
29.9792458	-1.78119704735536


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-34.tsv <==
0	-15.4805395550436
0.599584916	-3.06264423848688
1.199169832	-3.39528489192373
1.798754748	-4.50477921593006
2.398339664	-9.13576060302381
2.99792458	-20.9655952356334
3.597509496	-1.16491079247054
4.197094412	-2.90099135770887
4.796679328	8.89176501441406
5.396264244	0.639306937794959
5.99584916	11.9080707248243
6.595434076	0.83504489669692
7.195018992	7.24263648415768
7.794603908	6.90125676813796
8.394188824	1.62253738061037
8.99377374	3.18033622444893
9.593358656	9.14375612787672
10.192943572	2.51248389717309
10.792528488	-1.12061521405137
11.392113404	-1.70109427661203
11.99169832	-4.91012248008303
12.591283236	9.23717306000568
13.190868152	11.0040073320145
13.790453068	4.05128442995313
14.390037984	6.27386686670954
14.9896229	3.06157840363454
15.589207816	6.55374450798306
16.188792732	6.49169595856359
16.788377648	2.31245453531511
17.387962564	4.60224846717022
17.98754748	0.836209560855752
18.587132396	-2.07259300661109
19.186717312	7.21901837265786
19.786302228	4.11156063118382
20.385887144	3.95768706026287
20.98547206	1.64672267493204
21.585056976	-18.926370296008
22.184641892	3.24362921384889
22.784226808	-0.269808946131628
23.383811724	1.00087417870228
23.98339664	6.92975801570695
24.582981556	-0.915809021405787
25.182566472	2.77169407923586
25.782151388	4.44539841820139
26.381736304	-0.21873295372819
26.98132122	6.46796613325973
27.580906136	-17.6115456577585
28.180491052	-4.19789358376802
28.780075968	3.45708620606619
29.379660884	-1.3896910497271
29.9792458	-8.80480619708331


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-35.tsv <==
0	-1.06344219511975
0.599584916	0.249842278996347
1.199169832	-3.45247498754385
1.798754748	0.876375520938265
2.398339664	2.01482453432325
2.99792458	0.462551943172713
3.597509496	2.1134335431216
4.197094412	2.98964632970781
4.796679328	5.70203556617089
5.396264244	1.52539459895494
5.99584916	9.55582444694748
6.595434076	6.83063423221121
7.195018992	3.86558348909947
7.794603908	-7.76394881065974
8.394188824	8.27032068129835
8.99377374	4.26110784365951
9.593358656	-5.50123752933988
10.192943572	10.126526714096
10.792528488	-1.60262781818313
11.392113404	3.67678512260466
11.99169832	-6.25765517644308
12.591283236	3.43238723566114
13.190868152	13.5258583673329
13.790453068	4.50315178222916
14.390037984	7.71707064277779
14.9896229	6.83457301141802
15.589207816	1.28810728448681
16.188792732	4.86057242997308
16.788377648	2.69728609600298
17.387962564	7.39337786914792
17.98754748	-11.0857667280624
18.587132396	0.779556863169182
19.186717312	8.67473884665745
19.786302228	3.3358710091071
20.385887144	2.58822760475539
20.98547206	0.171715036342364
21.585056976	-3.24614130610037
22.184641892	7.03050779355301
22.784226808	-4.48606750683061
23.383811724	4.4660440984528
23.98339664	-1.30089473768002
24.582981556	-7.90449140266153
25.182566472	-1.81805591919128
25.782151388	7.50821086229598
26.381736304	-3.50426737473194
26.98132122	6.60384555847923
27.580906136	-3.52077315956415
28.180491052	1.65413165022944
28.780075968	8.50266380062933
29.379660884	2.44248823182321
29.9792458	-8.65544750595125


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-36.tsv <==
0	-5.17373136659281
0.599584916	-6.42429550247841
1.199169832	-3.5784380745826
1.798754748	0.0548479936342236
2.398339664	-4.00947583396759
2.99792458	-2.67110153173653
3.597509496	2.58473990019092
4.197094412	4.55666839910897
4.796679328	7.89341003205977
5.396264244	8.33901574869961
5.99584916	-4.16085519032867
6.595434076	-0.528537451478861
7.195018992	8.20441261997321
7.794603908	-4.83432164258172
8.394188824	5.63729647887339
8.99377374	1.47980286350826
9.593358656	-5.24259417200972
10.192943572	0.53279588827236
10.792528488	1.0475798568149
11.392113404	5.30668862594797
11.99169832	0.486772907984003
12.591283236	7.41249907001438
13.190868152	13.1190505537281
13.790453068	-0.0314936454570942
14.390037984	3.87230571067449
14.9896229	7.85793310946236
15.589207816	-1.88645505354033
16.188792732	-20.4328207516803
16.788377648	-0.587560056744284
17.387962564	9.76784481687017
17.98754748	-1.06568011960246
18.587132396	-2.87510769564807
19.186717312	11.1115793220083
19.786302228	-0.91336407962411
20.385887144	-0.966951743380674
20.98547206	1.57139218774009
21.585056976	0.769297003501228
22.184641892	9.56676638859498
22.784226808	-0.67043102278479
23.383811724	-0.845052044535948
23.98339664	-12.4030923311458
24.582981556	-1.20685514007993
25.182566472	-5.68820271255896
25.782151388	7.89402641767363
26.381736304	-1.89824223454689
26.98132122	5.6480884379897
27.580906136	-6.91303543985399
28.180491052	-2.52869410933105
28.780075968	8.70235084492965
29.379660884	0.0842907604289847
29.9792458	-9.60227085976704


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-37.tsv <==
0	-0.00375514961015236
0.599584916	-0.732244506171349
1.199169832	-8.29730838012436
1.798754748	3.77264974342467
2.398339664	2.62144654540447
2.99792458	-12.5782422244161
3.597509496	-1.8664970934197
4.197094412	1.65680683590175
4.796679328	10.9867048693966
5.396264244	4.2155675480252
5.99584916	4.46719554012452
6.595434076	8.07990175680218
7.195018992	9.44303486610031
7.794603908	10.4877260527123
8.394188824	8.97131299495283
8.99377374	1.10299442048875
9.593358656	5.67552370789656
10.192943572	14.0429365518834
10.792528488	2.58233805351473
11.392113404	-8.25992707003455
11.99169832	-1.34452735160627
12.591283236	-2.950510185433
13.190868152	-18.4815973560944
13.790453068	0.95751831264876
14.390037984	-2.10339292862063
14.9896229	3.16200448987245
15.589207816	-5.41767769944613
16.188792732	-4.49758792534547
16.788377648	11.0562878023203
17.387962564	8.69057728814123
17.98754748	5.6584928338507
18.587132396	4.0959201141364
19.186717312	7.00730345658282
19.786302228	-1.18033359150023
20.385887144	4.20140442854604
20.98547206	4.06225182186935
21.585056976	2.47011729022949
22.184641892	0.240102161905208
22.784226808	6.24394708837442
23.383811724	-4.07867656483398
23.98339664	-2.93624477026714
24.582981556	-4.36435492549318
25.182566472	-3.14117041140513
25.782151388	0.472522284832771
26.381736304	4.30840212241701
26.98132122	-0.360632642585815
27.580906136	-3.76046697941926
28.180491052	-3.63780407284487
28.780075968	-2.22828151938381
29.379660884	4.58635515543119
29.9792458	-0.49271030784742


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-38.tsv <==
0	-20.9605244991366
0.599584916	-7.05572402568399
1.199169832	-3.8521537622213
1.798754748	0.225841840532274
2.398339664	-12.9835926299584
2.99792458	2.45617611006098
3.597509496	-32.4075647966818
4.197094412	-1.9738071305711
4.796679328	5.35029600297887
5.396264244	4.88862178415634
5.99584916	-0.876738784379269
6.595434076	6.41994867227692
7.195018992	5.0194195256621
7.794603908	8.52708901655467
8.394188824	7.76874735341266
8.99377374	2.10289937324067
9.593358656	8.97719674877699
10.192943572	11.0035248107746
10.792528488	1.17601898375764
11.392113404	5.87115681531238
11.99169832	6.52135667385818
12.591283236	4.10297546756625
13.190868152	2.13744505676385
13.790453068	-7.59992632000134
14.390037984	-9.60059065214244
14.9896229	0.33005692659713
15.589207816	5.26659225811974
16.188792732	2.43693173363299
16.788377648	10.1204812555342
17.387962564	8.19852433741197
17.98754748	4.47226649085325
18.587132396	3.31255518877716
19.186717312	9.64358650849504
19.786302228	-5.49861578706515
20.385887144	-0.345218070387889
20.98547206	-3.18067321531173
21.585056976	5.90115716238327
22.184641892	-1.20476413306658
22.784226808	5.13323522999104
23.383811724	1.47520664031468
23.98339664	2.45071157743878
24.582981556	0.766906763335108
25.182566472	-10.0743932372921
25.782151388	1.4866752950696
26.381736304	1.9231295529239
26.98132122	3.93148763420785
27.580906136	-3.54482605470377
28.180491052	-7.73643487902772
28.780075968	0.696307574435497
29.379660884	1.12249309872158
29.9792458	-10.8943270656269


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-39.tsv <==
0	1.67396602945569
0.599584916	-5.63949356245845
1.199169832	-5.62120421119876
1.798754748	-6.50127137281551
2.398339664	-4.59734842238802
2.99792458	1.14824710004033
3.597509496	-1.89995540619588
4.197094412	2.99486236384171
4.796679328	2.51944890913301
5.396264244	4.69269929554807
5.99584916	4.23010367153091
6.595434076	4.70996099388612
7.195018992	4.20617561560584
7.794603908	3.69392651503897
8.394188824	5.24101533290514
8.99377374	-2.66074578792433
9.593358656	9.34475855318302
10.192943572	9.97158835669114
10.792528488	1.45348600897498
11.392113404	4.72983241115605
11.99169832	5.85728081357681
12.591283236	-3.54136429325256
13.190868152	-5.14976758788491
13.790453068	0.403240443680436
14.390037984	4.11439706527346
14.9896229	4.40603515784716
15.589207816	5.22957001149402
16.188792732	4.87152963270075
16.788377648	8.79477751576771
17.387962564	5.86853698709982
17.98754748	3.6356790443947
18.587132396	6.83317371074302
19.186717312	6.51575145146725
19.786302228	-9.28161526842849
20.385887144	5.83692818224577
20.98547206	-13.5258623733145
21.585056976	4.69130723348894
22.184641892	3.73563805460409
22.784226808	1.90809373076435
23.383811724	2.19854817925905
23.98339664	2.82340938138875
24.582981556	-2.25644329207823
25.182566472	0.33421683065789
25.782151388	1.35991768892033
26.381736304	-20.4995186800365
26.98132122	-2.59739858656349
27.580906136	-10.4822061379128
28.180491052	-22.6718249603105
28.780075968	-1.19139843663549
29.379660884	-0.984452817638867
29.9792458	-1.06096857945855


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-4.tsv <==
0	9.00021573134209
0.599584916	11.2088732981511
1.199169832	14.0677551739219
1.798754748	16.1671384906256
2.398339664	21.7062048643571
2.99792458	31.4506743565354
3.597509496	33.4032541650949
4.197094412	23.6840814206014
4.796679328	22.8869545873531
5.396264244	19.5717517001836
5.99584916	-3.79274050638362
6.595434076	8.26829517048703
7.195018992	11.8630025792051
7.794603908	11.1856599824309
8.394188824	10.5072763492606
8.99377374	22.4482880037235
9.593358656	10.6124517604635
10.192943572	23.2417736545785
10.792528488	9.75718419604898
11.392113404	5.47227837109524
11.99169832	8.53575090240399
12.591283236	4.40528049583175
13.190868152	10.7499658141093
13.790453068	0.828226137087071
14.390037984	4.31354236927856
14.9896229	5.52157667101033
15.589207816	3.20053576315871
16.188792732	18.8593512217088
16.788377648	12.3705868590776
17.387962564	14.3673802861362
17.98754748	6.90968231139412
18.587132396	5.67080497579899
19.186717312	12.853482528031
19.786302228	5.68045805816261
20.385887144	5.793887784035
20.98547206	5.63620862953476
21.585056976	5.05785204505099
22.184641892	-13.6449650051836
22.784226808	-9.72365693508073
23.383811724	-6.44160372621433
23.98339664	-5.99290580477717
24.582981556	2.50780863621939
25.182566472	-1.86448706913752
25.782151388	8.23269187361355
26.381736304	0.367336442288947
26.98132122	3.13290410120418
27.580906136	-0.235290667255323
28.180491052	1.53359195581109
28.780075968	7.3543722179474
29.379660884	-4.19904427225502
29.9792458	-2.47210956966058


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-40.tsv <==
0	-4.11736844631234
0.599584916	-8.91675404221501
1.199169832	-4.00863153623465
1.798754748	1.56343452538744
2.398339664	-7.20950651791425
2.99792458	-18.6363369361751
3.597509496	-3.08122944280774
4.197094412	2.19781304456855
4.796679328	7.49915670673497
5.396264244	4.41150820164933
5.99584916	7.56042288864483
6.595434076	12.1064196451917
7.195018992	-14.4291552509108
7.794603908	1.71280132532193
8.394188824	6.95577138704823
8.99377374	1.47536470133031
9.593358656	6.21749862265357
10.192943572	1.70100423298404
10.792528488	4.18744694345584
11.392113404	1.70656179610796
11.99169832	4.48792272833104
12.591283236	-1.83262702081223
13.190868152	-8.76062410376972
13.790453068	-2.03210343227587
14.390037984	9.37304390077159
14.9896229	5.38334120262786
15.589207816	11.6911896833451
16.188792732	-9.67527856342674
16.788377648	9.03687784607891
17.387962564	4.12656036577576
17.98754748	3.82501608846969
18.587132396	5.96235004331963
19.186717312	4.19362772839531
19.786302228	4.81077259825028
20.385887144	7.90554131851714
20.98547206	-18.9237681672886
21.585056976	6.3589425420925
22.184641892	-12.6174796238396
22.784226808	3.22238681698538
23.383811724	1.98342734770851
23.98339664	5.56770338880075
24.582981556	0.358884137730914
25.182566472	-4.74153705300605
25.782151388	-2.59757496866938
26.381736304	-13.185853744706
26.98132122	-1.36974697119974
27.580906136	-8.07497941868687
28.180491052	-4.92215496540129
28.780075968	-2.73660826681114
29.379660884	0.516800423834573
29.9792458	-6.44947066200026


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-41.tsv <==
0	-5.8990125127877
0.599584916	-4.00729046079896
1.199169832	-3.82220997329259
1.798754748	-0.110266794273963
2.398339664	2.41816418506132
2.99792458	-0.532056186445443
3.597509496	1.92403036866203
4.197094412	1.83469653448601
4.796679328	8.32490587578628
5.396264244	-5.43443059668424
5.99584916	2.35529179625996
6.595434076	4.94156799593792
7.195018992	-5.55570923025111
7.794603908	7.63390262367957
8.394188824	9.06178586742011
8.99377374	-4.98564440467615
9.593358656	7.68816564071526
10.192943572	0.201190784863866
10.792528488	4.19707784957425
11.392113404	6.9049355181489
11.99169832	0.605279969787431
12.591283236	8.33553672381009
13.190868152	-3.41704792211859
13.790453068	4.45552811593726
14.390037984	7.25196904603783
14.9896229	1.10456600835489
15.589207816	6.13253899229703
16.188792732	6.87227761660762
16.788377648	-2.43968462594086
17.387962564	-5.10009273130716
17.98754748	0.0914215353647008
18.587132396	-8.78325086881238
19.186717312	0.769492898740258
19.786302228	-1.01959184035756
20.385887144	-0.796092247221446
20.98547206	-0.292699811515268
21.585056976	3.42200682675736
22.184641892	-5.46281894077123
22.784226808	2.91107458844103
23.383811724	2.88613734603989
23.98339664	0.0436184554047116
24.582981556	-1.95284423269878
25.182566472	7.39424432699339
25.782151388	-2.20637000504725
26.381736304	-0.694864906792285
26.98132122	-6.37365515517992
27.580906136	6.05972887122681
28.180491052	-16.3103475843267
28.780075968	-4.84901782018742
29.379660884	6.85908160983414
29.9792458	-4.32052405347798


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-42.tsv <==
0	-0.905820660855011
0.599584916	-6.94445250463727
1.199169832	-6.94567085823756
1.798754748	-9.29310626224918
2.398339664	-3.02018768403058
2.99792458	4.94523426783001
3.597509496	-9.81198185387691
4.197094412	0.725130834953022
4.796679328	8.96492450034234
5.396264244	3.57420425174771
5.99584916	7.74289354535305
6.595434076	-3.50962986767247
7.195018992	10.4490576500322
7.794603908	4.56202925286676
8.394188824	10.4390932741696
8.99377374	6.40360924313083
9.593358656	9.29021324457604
10.192943572	9.33892940606894
10.792528488	2.92299413372429
11.392113404	1.91865569349996
11.99169832	-4.53035468532144
12.591283236	6.25950409473361
13.190868152	7.0490986899225
13.790453068	4.89508678037996
14.390037984	5.05645966930684
14.9896229	1.64799828075398
15.589207816	6.84376364480122
16.188792732	-10.6346484680772
16.788377648	3.74949822198246
17.387962564	4.78201378357748
17.98754748	3.51156319618175
18.587132396	-4.0048097389406
19.186717312	-14.4736145379693
19.786302228	-1.98492991517861
20.385887144	0.926547571103498
20.98547206	-5.19641350697854
21.585056976	3.54717785249353
22.184641892	-0.514864082547987
22.784226808	3.74682942874409
23.383811724	3.09988988271107
23.98339664	-9.38644817494142
24.582981556	0.780308161010327
25.182566472	5.28671130169668
25.782151388	-1.23000293640728
26.381736304	-1.66306643257083
26.98132122	-2.07818506761768
27.580906136	3.07394500201063
28.180491052	-12.7503375934175
28.780075968	-3.73885156528576
29.379660884	5.72849510940197
29.9792458	-10.6369708633216


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-43.tsv <==
0	-2.10541644851761
0.599584916	0.540787724856072
1.199169832	-13.2062855110365
1.798754748	-13.0673033950894
2.398339664	0.589937676153146
2.99792458	5.01078374998918
3.597509496	-3.66093344611424
4.197094412	0.102746052978135
4.796679328	-4.12387933760851
5.396264244	4.97930642586778
5.99584916	-1.945825358673
6.595434076	5.19875750860246
7.195018992	7.61493701675159
7.794603908	3.23864827505143
8.394188824	8.61419934649216
8.99377374	7.17097502383098
9.593358656	6.43717559283943
10.192943572	11.2065262768705
10.792528488	-0.320938736905997
11.392113404	-4.48283850618961
11.99169832	0.0653989275330419
12.591283236	-8.18500124511043
13.190868152	6.40891461364067
13.790453068	5.96384530756399
14.390037984	5.21390765473742
14.9896229	9.67023822609299
15.589207816	3.10413080446986
16.188792732	9.05167865476869
16.788377648	1.17621605344713
17.387962564	-2.29055659266955
17.98754748	7.92153453400638
18.587132396	-5.32247145708757
19.186717312	2.47839591417329
19.786302228	5.58819363659108
20.385887144	4.08469649005478
20.98547206	-13.1747370706871
21.585056976	-1.04245387768649
22.184641892	-0.990208741050536
22.784226808	-1.68929657552323
23.383811724	-2.32171900678757
23.98339664	2.72163326563443
24.582981556	-1.93305205276604
25.182566472	2.6399554634492
25.782151388	-5.07869514564819
26.381736304	2.48126136633967
26.98132122	-2.85659690592993
27.580906136	4.74723167618624
28.180491052	-3.32955048589873
28.780075968	-0.189231256707866
29.379660884	5.87804275811457
29.9792458	-2.96399460725266


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-44.tsv <==
0	-5.48929034178276
0.599584916	-3.66820047687153
1.199169832	-1.91382332786813
1.798754748	-2.68079880811167
2.398339664	-3.55405174802279
2.99792458	0.690932844857337
3.597509496	1.43065552366164
4.197094412	-2.91588201926927
4.796679328	10.8833283497959
5.396264244	12.6526294593343
5.99584916	6.83215999899812
6.595434076	-2.44171248292823
7.195018992	1.03377210695091
7.794603908	-1.13374727797862
8.394188824	7.77381228796752
8.99377374	9.31171248595156
9.593358656	6.86648376788139
10.192943572	-3.08535598670052
10.792528488	-0.336610787204663
11.392113404	-1.6051703845616
11.99169832	11.6273105948635
12.591283236	0.695443982194559
13.190868152	3.95243854556444
13.790453068	6.54274624612232
14.390037984	11.2539757112437
14.9896229	7.32863374845046
15.589207816	-8.09224165977052
16.188792732	8.47553603866643
16.788377648	1.11693047915922
17.387962564	2.46515868123831
17.98754748	7.44128904593033
18.587132396	2.69867119722134
19.186717312	1.04056433140329
19.786302228	3.56053406050977
20.385887144	8.3574238935158
20.98547206	-26.7225802623646
21.585056976	1.77132272570964
22.184641892	1.56183340553771
22.784226808	1.42060104485284
23.383811724	-1.83980489181589
23.98339664	1.73684037806837
24.582981556	-1.93146837105802
25.182566472	2.79022626304842
25.782151388	-7.36648731224544
26.381736304	-1.6779271964341
26.98132122	-13.5078162981986
27.580906136	-2.7053149431941
28.180491052	-14.0237977837337
28.780075968	1.2910369818391
29.379660884	6.97421208354308
29.9792458	-6.36991906870511


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-45.tsv <==
0	-10.8871162433275
0.599584916	-6.01242846539266
1.199169832	-11.7504639754213
1.798754748	-1.80526709725195
2.398339664	-1.9903374118449
2.99792458	0.243476602105429
3.597509496	6.08464904482217
4.197094412	7.70577945912346
4.796679328	-3.8585645409973
5.396264244	11.8965205968645
5.99584916	7.78949059464692
6.595434076	3.13846935821887
7.195018992	4.20552702956371
7.794603908	4.35019486003633
8.394188824	11.5534097383639
8.99377374	3.63758729651569
9.593358656	5.50142439021781
10.192943572	7.62804739507405
10.792528488	2.54004289956981
11.392113404	-8.06063599084105
11.99169832	8.97504224284992
12.591283236	-1.84777442477307
13.190868152	7.57465932891818
13.790453068	7.88304283666094
14.390037984	-9.46942993529433
14.9896229	-4.02857302821397
15.589207816	-5.78766776289627
16.188792732	9.49759417866068
16.788377648	10.6494380412869
17.387962564	-1.50344474242289
17.98754748	1.06086448926631
18.587132396	0.42552873574777
19.186717312	0.479668468571719
19.786302228	8.76625582255256
20.385887144	-2.99312651357875
20.98547206	2.98597793300541
21.585056976	4.3012890338153
22.184641892	10.3862552017574
22.784226808	-0.0141975632493935
23.383811724	2.61592284928156
23.98339664	-1.45611363994241
24.582981556	6.63301856734359
25.182566472	4.95640126712945
25.782151388	-2.60919246076645
26.381736304	-0.0707205644392397
26.98132122	-2.4210171907021
27.580906136	2.47308908286581
28.180491052	-11.1998141803668
28.780075968	4.56717939807776
29.379660884	-4.58721351797954
29.9792458	1.41411736195366


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-46.tsv <==
0	-18.640041925215
0.599584916	-1.68264131756213
1.199169832	-2.85186762544435
1.798754748	-1.99009621239139
2.398339664	-11.4481350829741
2.99792458	4.68441666045655
3.597509496	-4.17151357893927
4.197094412	4.19640506676398
4.796679328	13.3294544391066
5.396264244	6.02068362316788
5.99584916	5.52278729908684
6.595434076	10.7865896519666
7.195018992	11.0538229812303
7.794603908	5.39792509088798
8.394188824	-2.32007033100661
8.99377374	-3.72363800589048
9.593358656	1.24315111517088
10.192943572	0.829869240265091
10.792528488	3.05077157426681
11.392113404	1.4283793197782
11.99169832	6.0007704998543
12.591283236	3.60684480319728
13.190868152	2.4346321467588
13.790453068	8.91545123970557
14.390037984	-7.05516406822892
14.9896229	-5.60002141303546
15.589207816	-0.570988788630952
16.188792732	4.88165750005716
16.788377648	9.09992391164129
17.387962564	3.41652114634448
17.98754748	3.88328386505703
18.587132396	-0.802134198124169
19.186717312	0.379797890824414
19.786302228	10.3783027849536
20.385887144	-1.26702152873381
20.98547206	6.53705057231045
21.585056976	-6.36503449815407
22.184641892	7.4876728793209
22.784226808	-1.09229111032558
23.383811724	0.510932505216432
23.98339664	2.55958966200039
24.582981556	5.78130413003779
25.182566472	9.8261212991816
25.782151388	-7.56074211959358
26.381736304	-4.5944506953171
26.98132122	4.36234173808054
27.580906136	1.68311366339645
28.180491052	-0.321932795303205
28.780075968	0.770703616357286
29.379660884	-5.79971727904618
29.9792458	2.46553696078793


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-47.tsv <==
0	-6.90230631558976
0.599584916	0.270472359771975
1.199169832	-5.26569307695958
1.798754748	-4.06926200138717
2.398339664	-3.11526849065715
2.99792458	-0.849787402200338
3.597509496	-3.95396417095026
4.197094412	-14.5405249511281
4.796679328	10.9527712776995
5.396264244	11.0872308709162
5.99584916	0.0998165750871996
6.595434076	11.8023939897802
7.195018992	-3.93376754450862
7.794603908	2.76780079111198
8.394188824	-3.99642010710609
8.99377374	5.22012047268566
9.593358656	7.53412494032193
10.192943572	1.6911660141282
10.792528488	-4.17427047530852
11.392113404	1.83809816136197
11.99169832	4.03742969623576
12.591283236	3.27887725517673
13.190868152	-3.17644201009889
13.790453068	7.38979603790623
14.390037984	2.06476726331007
14.9896229	4.1673300509593
15.589207816	1.49921947734079
16.188792732	1.94900198271102
16.788377648	6.57222682377474
17.387962564	7.16328116431028
17.98754748	6.08979725003087
18.587132396	1.23910847057841
19.186717312	-2.24354120412172
19.786302228	10.365848720957
20.385887144	-0.478392453129886
20.98547206	4.38079446111876
21.585056976	0.287152242181965
22.184641892	3.46179454490427
22.784226808	-0.766867834985774
23.383811724	0.282557862086228
23.98339664	1.5005041602175
24.582981556	1.04815099777139
25.182566472	6.54038508905923
25.782151388	-0.357717078749578
26.381736304	-0.847178917620378
26.98132122	3.42821218162101
27.580906136	1.2238364247182
28.180491052	-2.03934134565537
28.780075968	1.91893041783082
29.379660884	-8.98675287010439
29.9792458	4.79253309205769


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-48.tsv <==
0	-12.0554296859562
0.599584916	-4.17412786453366
1.199169832	-7.58836330884034
1.798754748	-6.76842715320423
2.398339664	-4.46822489789019
2.99792458	-20.2207989765719
3.597509496	3.50930025000331
4.197094412	4.77253709561801
4.796679328	9.96412072132571
5.396264244	-1.6725720129953
5.99584916	3.3020717867571
6.595434076	3.61794376687719
7.195018992	6.45352239574027
7.794603908	-4.63139407143582
8.394188824	1.82028157166851
8.99377374	-0.607919492219473
9.593358656	4.17568448027525
10.192943572	7.8972800094098
10.792528488	0.863077461766189
11.392113404	4.05880529453568
11.99169832	3.07782348762561
12.591283236	9.33864174043312
13.190868152	-3.50870075686644
13.790453068	9.71681796233651
14.390037984	7.63789712978353
14.9896229	6.84344278412184
15.589207816	3.6922755249171
16.188792732	5.91051472129745
16.788377648	2.22014619073435
17.387962564	5.85906990472291
17.98754748	7.07450309001621
18.587132396	-0.313709099213571
19.186717312	4.58972253051181
19.786302228	6.73473259888059
20.385887144	2.02450938791009
20.98547206	0.858275268828012
21.585056976	-5.06636168386726
22.184641892	4.33029225878437
22.784226808	-7.30893548428453
23.383811724	1.7208606402496
23.98339664	5.72580979719029
24.582981556	5.42212613030033
25.182566472	1.54507681214155
25.782151388	0.920897743228273
26.381736304	1.348087779876
26.98132122	-1.79339953088129
27.580906136	0.473060438074394
28.180491052	4.2989638976633
28.780075968	-1.52579522372564
29.379660884	-2.68741482611846
29.9792458	5.76831329512925


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-49.tsv <==
3.30849982579522	-20
3.30849982579522	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-5.tsv <==
0	12.4113659785601
0.599584916	12.6585872536015
1.199169832	16.3047807707789
1.798754748	17.4180623978946
2.398339664	22.3584445538671
2.99792458	31.9408301287618
3.597509496	32.8775145368399
4.197094412	23.4652320515593
4.796679328	7.87231177307362
5.396264244	22.6269029119997
5.99584916	18.5773702506467
6.595434076	16.6408479216276
7.195018992	10.6927232040668
7.794603908	17.6906224538132
8.394188824	10.0550873701429
8.99377374	20.6993912455744
9.593358656	22.7810146250085
10.192943572	-2.41343081321049
10.792528488	10.9998283940395
11.392113404	13.3229893231702
11.99169832	1.52270435084162
12.591283236	1.43436902542525
13.190868152	3.77333176017712
13.790453068	7.84284021677323
14.390037984	-1.55801435138087
14.9896229	-1.21345092975934
15.589207816	2.36505726591569
16.188792732	16.9297602741222
16.788377648	17.6701913925267
17.387962564	8.77512090536539
17.98754748	-28.8284995494162
18.587132396	5.98456096073429
19.186717312	4.97309650908981
19.786302228	0.998471413496175
20.385887144	8.65589414305914
20.98547206	-6.24131254953921
21.585056976	-3.5388262484383
22.184641892	7.39886970106474
22.784226808	0.473990246760418
23.383811724	3.71373059986835
23.98339664	-13.2898132143028
24.582981556	-3.09530024181123
25.182566472	1.2510031488427
25.782151388	-6.39113599329477
26.381736304	6.45368449131751
26.98132122	1.58082000908864
27.580906136	-1.60156577534229
28.180491052	-0.109677063439855
28.780075968	-0.672324328970237
29.379660884	3.19432013646707
29.9792458	1.52248504586777


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-50.tsv <==
5.22136787443216	-20
5.22136787443216	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-51.tsv <==
10.5141380818525	-20
10.5141380818525	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-52.tsv <==
15.9811690662193	-20
15.9811690662193	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-53.tsv <==
10.9240765554065	-20
10.9240765554065	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-54.tsv <==
4.56641886218868	-20
4.56641886218868	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-55.tsv <==
4.36779714156286	-20
4.36779714156286	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-56.tsv <==
8.66839495508176	-20
8.66839495508176	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-57.tsv <==
0	4.4157752373138
29.9792458	4.4157752373138


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-58.tsv <==
3.31809964240152	36.3262668391296
5.16968316544801	23.2607441865094
4.60259221407192	17.1838432572698
8.5086557034278	15.9758242640617
4.17671730866615	7.40057224446459


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-59.tsv <==
9.19708965682736	23.398353294805
16.3733703281059	19.2321515486578
10.1649019442391	17.5034183856255
9.7391134354633	12.8327875467099
10.265014852318	12.91035321719
4.7598698123206	11.2452947987217
5.24203926094194	12.2436030172085
10.7258110755951	10.64788636637
7.8531128793507	9.33639038774471
16.071544593148	8.77206910485872
10.8620053849995	9.93689028334008
11.4650463010219	7.91413881998561
5.99303450391978	6.65936430864462
11.2815167603307	7.51376512429967


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-6.tsv <==
0	13.3526820758693
0.599584916	14.2679959031693
1.199169832	16.8488637864556
1.798754748	18.6525973779243
2.398339664	23.4546936513648
2.99792458	32.2736688164485
3.597509496	32.4123105579202
4.197094412	19.520641387709
4.796679328	23.0300256815112
5.396264244	24.2365138047081
5.99584916	20.1242362918646
6.595434076	16.6904369306486
7.195018992	13.0159411830065
7.794603908	10.0880910894555
8.394188824	17.7421660577297
8.99377374	21.201132626607
9.593358656	23.1138154299951
10.192943572	10.692576073007
10.792528488	15.3809435308282
11.392113404	13.170092678172
11.99169832	3.62715537824536
12.591283236	10.5408324469727
13.190868152	7.69112694013004
13.790453068	4.20430438202322
14.390037984	3.81690387882856
14.9896229	1.83580036090926
15.589207816	9.38804093152424
16.188792732	17.6735184489866
16.788377648	17.6119275457861
17.387962564	8.03814689661704
17.98754748	1.87746957776248
18.587132396	6.51586561938611
19.186717312	6.46498552315538
19.786302228	-0.61801296193903
20.385887144	6.55432480526685
20.98547206	-0.128731732778279
21.585056976	1.27230189403928
22.184641892	9.26331109159321
22.784226808	-2.25306742399117
23.383811724	5.23020171409987
23.98339664	-8.8850034492379
24.582981556	5.27593137017672
25.182566472	-0.305814800792926
25.782151388	0.477001437123475
26.381736304	6.11416496754548
26.98132122	5.60396309825959
27.580906136	2.60608695271832
28.180491052	-3.91201806342313
28.780075968	-1.32929550762717
29.379660884	2.29376760821114
29.9792458	-2.2914769726122


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-7.tsv <==
0	9.87263936479737
0.599584916	13.7868465847925
1.199169832	15.8047166429384
1.798754748	18.5745820502124
2.398339664	22.8614828462297
2.99792458	32.0302143724539
3.597509496	32.672235278447
4.197094412	19.8615290343908
4.796679328	16.4755523209605
5.396264244	25.1006870734766
5.99584916	19.7193534492077
6.595434076	13.2246696361195
7.195018992	3.58845775615665
7.794603908	6.25399246700358
8.394188824	16.0111461260364
8.99377374	21.5923383087327
9.593358656	19.5578332407165
10.192943572	18.4334867672485
10.792528488	15.7504423033981
11.392113404	12.6136395399147
11.99169832	-0.580078030079123
12.591283236	7.91849193095206
13.190868152	5.38515918956856
13.790453068	7.92571526099732
14.390037984	6.21020332810187
14.9896229	-5.62032516160509
15.589207816	9.67513830800826
16.188792732	17.3726190644875
16.788377648	16.7346232916101
17.387962564	5.93322766481261
17.98754748	-3.77178952669413
18.587132396	9.84650625202661
19.186717312	2.28369456277906
19.786302228	4.53535595842999
20.385887144	10.1564708057331
20.98547206	2.65257539454467
21.585056976	-0.604147013858941
22.184641892	12.4333839185316
22.784226808	-11.3165999663879
23.383811724	5.07799190368787
23.98339664	-7.25810966999464
24.582981556	3.55108846280051
25.182566472	-1.77781683802776
25.782151388	3.06230881141241
26.381736304	-2.26524688629421
26.98132122	-3.71016872351985
27.580906136	0.301932024916645
28.180491052	-3.02372620813528
28.780075968	-3.01893228716632
29.379660884	1.05129125630044
29.9792458	-3.08674178158057


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-8.tsv <==
0	12.0184020058777
0.599584916	15.1660991408404
1.199169832	15.7965784228889
1.798754748	18.1165611938603
2.398339664	23.0744455285875
2.99792458	32.0304434572531
3.597509496	32.5613073916492
4.197094412	20.4544572812863
4.796679328	12.8112658387915
5.396264244	26.1356789446059
5.99584916	15.8760668764302
6.595434076	13.2829851679618
7.195018992	11.1715313077019
7.794603908	9.68655185258313
8.394188824	14.7321996638504
8.99377374	21.8583540700086
9.593358656	17.625551594096
10.192943572	23.5129200224256
10.792528488	12.7666199882354
11.392113404	12.7078082495161
11.99169832	3.9727963636282
12.591283236	6.69183442943755
13.190868152	5.79994555277543
13.790453068	1.51139284918485
14.390037984	7.38053424186054
14.9896229	-3.51382424284064
15.589207816	13.9892460658395
16.188792732	15.2672009908212
16.788377648	17.5590216431579
17.387962564	10.6354123593751
17.98754748	5.5516909537611
18.587132396	8.60883337051487
19.186717312	4.95453314539647
19.786302228	8.73374540406899
20.385887144	11.8441313417948
20.98547206	2.63226796989552
21.585056976	1.86397756160662
22.184641892	8.10927357080854
22.784226808	-7.47926498315763
23.383811724	5.44446680591119
23.98339664	0.675679112442977
24.582981556	5.92607939370031
25.182566472	-2.49306383154027
25.782151388	3.26191071477196
26.381736304	0.157501377475313
26.98132122	1.17941003381026
27.580906136	0.826876595246357
28.180491052	2.79495473730974
28.780075968	-0.203899985618974
29.379660884	1.95749417664146
29.9792458	0.964196192824094


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_14/signal_residual_subarray_14/signal_residual_subarray_14-9.tsv <==
0	10.8208679720552
0.599584916	11.5577679153072
1.199169832	13.8165607115069
1.798754748	16.954971394074
2.398339664	21.499807108174
2.99792458	31.8105686257053
3.597509496	33.3344128940401
4.197094412	25.1562213970033
4.796679328	22.989285112009
5.396264244	7.50328833411715
5.99584916	8.68611597701431
6.595434076	-4.50632987369022
7.195018992	7.12394262576016
7.794603908	13.9915583071848
8.394188824	16.944045499512
8.99377374	20.752790416309
9.593358656	20.8441520000152
10.192943572	18.1800016610309
10.792528488	15.4824045174016
11.392113404	13.6506138241223
11.99169832	-15.7345053570094
12.591283236	10.9328525655461
13.190868152	4.0905147870194
13.790453068	3.22619673783607
14.390037984	9.34168987996464
14.9896229	-11.6830318347209
15.589207816	-8.49688023881792
16.188792732	17.0119565141359
16.788377648	9.96867275489666
17.387962564	4.22552897718895
17.98754748	-1.07878112471489
18.587132396	1.25253025574768
19.186717312	4.2789810437341
19.786302228	-0.294325736701835
20.385887144	2.58968851022614
20.98547206	1.12263371826986
21.585056976	0.503912409689125
22.184641892	7.6111368613142
22.784226808	-2.37722329233544
23.383811724	6.09101942645711
23.98339664	2.4624653692585
24.582981556	1.75358531119283
25.182566472	8.13896193398658
25.782151388	-1.41181982936602
26.381736304	-5.33518697151623
26.98132122	-13.688978489469
27.580906136	4.0275107042615
28.180491052	-5.75430846598852
28.780075968	-3.81648489356901
29.379660884	6.79407331178669
29.9792458	-2.99110289992214


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/angle_spectrum_residual_subarray_500/angle_spectrum_residual_subarray_500-1.tsv <==
x	y
61.5320599829578	90.8632549532716
19.5196710835042	90.4350911956385
53.7294026738159	90.2730985817623
158.183087404781	90.2320765799771
149.255659204055	90.3614700458484
61.5320599829578	130.326237754116
61.5320599829578	52.4362345315818
78.4503204145225	90.3626212073115


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/angle_spectrum_subarray_500/angle_spectrum_subarray_500-1.tsv <==
x	y	size
61.3291477396874	91.1440233693418	2.17515221160643
152.814635002616	89.2300644650434	1.39041731191469
57.1326241375794	133.308068847611	1.11081667819956
24.0865177652426	88.8845763787399	1.00762537301977
66.7118640169036	49.6263132383641	0.558772735429154


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/angle_spectrum_subarray_500/angle_spectrum_subarray_500-2.tsv <==
x	y	size
43.1706436468656	89.3417148548315	1.87417268837571
144.057991570556	91.4091320872993	1.30681288179543
64.7879749710078	91.7969358558119	1.24659630683685
75.4725914773685	99.7505714108556	1.05431212289936
63.5084075277262	89.0425460119387	0.868803829487256
133.238873037921	89.1377738697535	0.845402638254779
62.5266117903017	91.3175368143672	0.823559334234156
121.447589347994	89.7989275889892	0.761019615312145
107.357143478649	87.1015462525756	0.617448849584009
145.320689363465	89.497153698378	0.553482063033731
65.4703690629271	92.8511999921324	0.435825149389154


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/angle_spectrum_subarray_500/angle_spectrum_subarray_500-3.tsv <==
x	y
61.5320599829578	90.8632549532716
19.5196710835042	90.4350911956385
53.7294026738159	90.2730985817623
158.183087404781	90.2320765799771
149.255659204055	90.3614700458484
61.5320599829578	130.326237754116
61.5320599829578	52.4362345315818
78.4503204145225	90.3626212073115


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-1.tsv <==
0	2.37164887611571
0.599584916	2.56216411483176
1.199169832	5.69204438684624
1.798754748	6.78305948599418
2.398339664	10.7886041963806
2.99792458	14.860760078582
3.597509496	32.2625122072877
4.197094412	19.4589135939827
4.796679328	14.7693593646795
5.396264244	3.89811940681388
5.99584916	5.30304011227352
6.595434076	5.42580278588246
7.195018992	7.73152442111735
7.794603908	11.5225157672535
8.394188824	8.0305757774435
8.99377374	16.093050570173
9.593358656	13.4182944131622
10.192943572	10.5327075355558
10.792528488	4.88482025250449
11.392113404	19.8488562378465
11.99169832	3.7052569668465
12.591283236	9.18904012910473
13.190868152	1.28541505748573
13.790453068	8.03908586475437
14.390037984	6.05210467352012
14.9896229	9.85924809526183
15.589207816	6.8685052012355
16.188792732	11.5035485274206
16.788377648	9.08900318077141
17.387962564	8.56372385727612
17.98754748	-6.29565625863008
18.587132396	11.6652890947673
19.186717312	6.18295076594364
19.786302228	3.67123593254458
20.385887144	5.26835724158116
20.98547206	3.31020960514815
21.585056976	-2.40919745118844
22.184641892	2.78925876890587
22.784226808	7.43985393525153
23.383811724	-5.94202917688682
23.98339664	-2.93352222466942
24.582981556	2.58332305689836
25.182566472	2.31380500585397
25.782151388	-0.911318595926498
26.381736304	4.96909888564369
26.98132122	-11.8975281538575
27.580906136	0.134412079481376
28.180491052	4.88204062567235
28.780075968	0.205110101481801
29.379660884	-9.1594336215478
29.9792458	0.80461158665055


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-10.tsv <==
0	3.21354645135966
0.599584916	7.02862566449632
1.199169832	2.71011646846776
1.798754748	5.48709075856199
2.398339664	10.8737606073291
2.99792458	15.9445907485003
3.597509496	31.6449405700452
4.197094412	21.8783098243183
4.796679328	11.9684700440623
5.396264244	7.73829623614175
5.99584916	13.5507653914802
6.595434076	0.494489935283401
7.195018992	11.4773456125848
7.794603908	-0.422712553829793
8.394188824	14.4955851734639
8.99377374	14.0560746010012
9.593358656	13.1969201294991
10.192943572	9.36205035174771
10.792528488	9.82267297545056
11.392113404	14.5490635841544
11.99169832	9.17712057408701
12.591283236	6.17510307320326
13.190868152	-1.54267648311061
13.790453068	2.44400812055474
14.390037984	4.85062377075916
14.9896229	6.26622050415872
15.589207816	-3.27747100130325
16.188792732	-5.28720487706389
16.788377648	2.18089627679525
17.387962564	11.7482280279704
17.98754748	-0.0489121470663096
18.587132396	-13.3456419598296
19.186717312	0.581472515094858
19.786302228	-4.18803056097223
20.385887144	1.09772675417441
20.98547206	3.7008529217929
21.585056976	3.6502819384085
22.184641892	10.4492217637684
22.784226808	6.53916700275901
23.383811724	2.82985392606831
23.98339664	-8.7406714915221
24.582981556	2.64637303236218
25.182566472	6.11700509431556
25.782151388	-3.85804993158879
26.381736304	-8.81419223640143
26.98132122	-5.05583867693576
27.580906136	6.63331822464623
28.180491052	0.0316622303687749
28.780075968	-14.0352492044616
29.379660884	-4.34614342965325
29.9792458	-5.12229473286067


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-11.tsv <==
0	2.71205740818081
0.599584916	4.15703808354752
1.199169832	1.87199415926487
1.798754748	1.34114306841478
2.398339664	7.71517862104067
2.99792458	14.4917720855208
3.597509496	31.4793943327867
4.197094412	23.9178953408974
4.796679328	8.54679686624559
5.396264244	11.0557260302473
5.99584916	5.92057508162763
6.595434076	1.70897669933088
7.195018992	1.99523566092189
7.794603908	-2.81724473611212
8.394188824	16.2260679378725
8.99377374	12.6187760665515
9.593358656	16.9419105141371
10.192943572	6.29808042314081
10.792528488	13.1214855153734
11.392113404	13.8413418449942
11.99169832	9.39713840060855
12.591283236	12.2026233761255
13.190868152	2.79275854837594
13.790453068	8.09338363925958
14.390037984	6.91415890139677
14.9896229	1.16567780793799
15.589207816	-0.515472280815002
16.188792732	1.85710184160653
16.788377648	3.33885209434039
17.387962564	8.6398959784847
17.98754748	4.26321235370738
18.587132396	1.50123718551358
19.186717312	0.453669556659868
19.786302228	2.6942739545694
20.385887144	2.52864063111386
20.98547206	5.56872578762624
21.585056976	9.08246737279351
22.184641892	6.45275529711808
22.784226808	-3.5117356745223
23.383811724	2.13314082727247
23.98339664	-10.1529563237872
24.582981556	5.15341284718191
25.182566472	5.27854337119598
25.782151388	-4.01197484361552
26.381736304	-0.341568396769624
26.98132122	-3.11261505572879
27.580906136	-0.314303933551611
28.180491052	0.315938637501074
28.780075968	-0.526812197405894
29.379660884	4.96215985133389
29.9792458	2.76670263784204


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-12.tsv <==
0	-0.675967074159697
0.599584916	1.29120556611425
1.199169832	0.647897456693294
1.798754748	5.60147539367323
2.398339664	6.92671721913867
2.99792458	15.1877830446666
3.597509496	31.5784180634134
4.197094412	22.5515781051661
4.796679328	16.395332195101
5.396264244	8.48543426953272
5.99584916	6.04630588134091
6.595434076	6.84525624741191
7.195018992	4.60469420837662
7.794603908	-2.87803957374341
8.394188824	18.4200465971981
8.99377374	18.0462223838963
9.593358656	16.5867901307048
10.192943572	-0.82378271428663
10.792528488	15.6283130612131
11.392113404	15.0899183822213
11.99169832	5.88848176247248
12.591283236	8.49246235939131
13.190868152	7.30198150537309
13.790453068	9.31058758339939
14.390037984	-1.3743302305969
14.9896229	2.8585694309781
15.589207816	5.4114275910522
16.188792732	4.68341859990574
16.788377648	5.90208932916816
17.387962564	11.334593278868
17.98754748	7.10016752339968
18.587132396	3.27164493744719
19.186717312	-0.950421219426456
19.786302228	0.90372006888771
20.385887144	2.80202230811226
20.98547206	-0.521543089607573
21.585056976	7.63763309775158
22.184641892	7.37701461634822
22.784226808	0.0473573220645676
23.383811724	4.344355413205
23.98339664	-4.49437504052392
24.582981556	7.79957259749587
25.182566472	-1.07031570974434
25.782151388	5.21905269217901
26.381736304	0.881162893236024
26.98132122	-0.155461368980711
27.580906136	4.41781663776382
28.180491052	0.763014913090988
28.780075968	-1.06550837115605
29.379660884	-4.01210271832866
29.9792458	3.68845193920679


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-13.tsv <==
0	4.10597473855867
0.599584916	1.84572158659497
1.199169832	5.44241284012866
1.798754748	7.244543990553
2.398339664	9.67309492080643
2.99792458	16.3023024303479
3.597509496	31.3728428203193
4.197094412	19.0764218851723
4.796679328	20.7742208226127
5.396264244	8.20446601267472
5.99584916	12.5377415056355
6.595434076	2.57709770298014
7.195018992	8.53137020097065
7.794603908	16.262894940523
8.394188824	16.1133605551348
8.99377374	13.6644242893326
9.593358656	15.2820401359509
10.192943572	11.531370179297
10.792528488	7.2865989279471
11.392113404	19.1893316275665
11.99169832	9.67262887083566
12.591283236	2.66359342810381
13.190868152	1.45725353567468
13.790453068	13.3719718150329
14.390037984	-0.955819665661836
14.9896229	2.93240716667337
15.589207816	9.08851839358068
16.188792732	13.4392058628798
16.788377648	12.4371100924623
17.387962564	6.68935341817036
17.98754748	3.10885088921291
18.587132396	7.76094323875666
19.186717312	1.30622975904387
19.786302228	-0.274996740736784
20.385887144	1.21518115178426
20.98547206	6.14364800693789
21.585056976	1.41703904705873
22.184641892	10.2484891578835
22.784226808	-9.54286227995332
23.383811724	7.55495158651925
23.98339664	4.6722323575133
24.582981556	-8.60656590059882
25.182566472	7.44372661261036
25.782151388	0.837074306801544
26.381736304	3.91466061991592
26.98132122	8.44057262385191
27.580906136	-0.205605693764211
28.180491052	-3.07933551548576
28.780075968	3.80396579449906
29.379660884	-3.37871129406396
29.9792458	-4.09421017083773


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-14.tsv <==
0	3.54303694207731
0.599584916	0.242104319847616
1.199169832	6.37028855565074
1.798754748	7.50049270498224
2.398339664	11.6139803641977
2.99792458	16.1351392648128
3.597509496	31.5878624951224
4.197094412	20.0327005358433
4.796679328	16.4875360597332
5.396264244	6.66064911008762
5.99584916	4.04029367843866
6.595434076	10.675784782524
7.195018992	11.7745834147515
7.794603908	9.31366054768001
8.394188824	10.4809975410799
8.99377374	12.5057451048627
9.593358656	13.6458666389884
10.192943572	12.0824780808594
10.792528488	9.8554466058171
11.392113404	17.8879347182484
11.99169832	10.2985963424755
12.591283236	8.41251996360872
13.190868152	5.21896946851637
13.790453068	11.9526185944209
14.390037984	-4.84322900538141
14.9896229	0.105028553717473
15.589207816	7.8550167607954
16.188792732	12.3604305709786
16.788377648	13.1881747534591
17.387962564	12.1862851855233
17.98754748	-4.52757847927504
18.587132396	4.18106186664535
19.186717312	-2.98995495933339
19.786302228	-0.330647111250089
20.385887144	1.46549700818132
20.98547206	6.95501264034267
21.585056976	-12.6783973013507
22.184641892	9.84609177260045
22.784226808	-8.56157801763141
23.383811724	6.72907871946799
23.98339664	-0.117514444717472
24.582981556	-12.5891368235604
25.182566472	-0.21753082017206
25.782151388	-7.23183198851781
26.381736304	0.653374173271003
26.98132122	5.35661979544107
27.580906136	-5.24318560913662
28.180491052	0.621329763315674
28.780075968	-0.144183066151398
29.379660884	6.95242874502656
29.9792458	-7.59364907866434


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-15.tsv <==
0	3.1694489425342
0.599584916	4.51692239907232
1.199169832	3.9281435984198
1.798754748	7.94956900727063
2.398339664	10.1229964901293
2.99792458	16.0948982054272
3.597509496	31.5881476736502
4.197094412	20.7754607406431
4.796679328	9.14468494104422
5.396264244	12.2508880467209
5.99584916	-2.35313982331119
6.595434076	4.63747911540187
7.195018992	11.8943781265446
7.794603908	2.88863500143969
8.394188824	12.0147915508632
8.99377374	15.5289436790497
9.593358656	14.2913866404911
10.192943572	17.0268878430916
10.792528488	2.7832248602128
11.392113404	16.3668792490397
11.99169832	11.5762589825995
12.591283236	4.73806398880904
13.190868152	4.28216366447627
13.790453068	6.84967549244951
14.390037984	10.0994655042031
14.9896229	-3.50227232996371
15.589207816	7.13394528741483
16.188792732	14.8134791615402
16.788377648	14.3651709395569
17.387962564	10.4987914363097
17.98754748	-8.20541699244028
18.587132396	9.0742846608946
19.186717312	-14.6277930401604
19.786302228	1.04785435633114
20.385887144	-1.21134809205008
20.98547206	3.88841160135028
21.585056976	-11.2151636703443
22.184641892	9.59441109515875
22.784226808	-2.36449315969588
23.383811724	1.92810907005254
23.98339664	1.84192236362605
24.582981556	-8.5544767433479
25.182566472	3.78224284062146
25.782151388	-18.293177683078
26.381736304	-6.97710173290535
26.98132122	8.24475233126675
27.580906136	-0.698961958737324
28.180491052	0.664143545460978
28.780075968	-9.83425836293966
29.379660884	1.21238058434467
29.9792458	-3.24709217103641


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-16.tsv <==
0	3.36251912906457
0.599584916	5.10922530921057
1.199169832	6.88232702594205
1.798754748	4.68647981522688
2.398339664	10.7116363556572
2.99792458	16.704613212153
3.597509496	31.7236835003887
4.197094412	18.6124784278584
4.796679328	18.5718419902635
5.396264244	10.8143354627147
5.99584916	-1.09692247677633
6.595434076	-2.79555571363631
7.195018992	13.5734484853783
7.794603908	6.57044753877996
8.394188824	11.5276136107827
8.99377374	16.0684793290027
9.593358656	14.3367009137556
10.192943572	17.4246416305644
10.792528488	-4.29598376394865
11.392113404	15.180712824577
11.99169832	10.7357032566096
12.591283236	1.20032446777627
13.190868152	-0.576167594932698
13.790453068	7.13528643040213
14.390037984	11.8620997197812
14.9896229	7.78901513639222
15.589207816	7.5055546102421
16.188792732	11.4801331912274
16.788377648	15.9557914436361
17.387962564	10.3255934722403
17.98754748	3.14157585550988
18.587132396	4.64764491351162
19.186717312	-2.14339587104427
19.786302228	-0.825483426400651
20.385887144	9.48586338743502
20.98547206	7.19187905085318
21.585056976	-9.46248619817914
22.184641892	7.22668840361691
22.784226808	-0.439433407204992
23.383811724	3.39520137287243
23.98339664	-3.90694810578292
24.582981556	-3.55759234335398
25.182566472	-5.54358706812098
25.782151388	3.03638308554436
26.381736304	1.24487166733355
26.98132122	2.84954235774445
27.580906136	-1.95091116169987
28.180491052	-1.84152802420676
28.780075968	-8.25311796830046
29.379660884	1.42558388326578
29.9792458	-6.77701117382177


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-17.tsv <==
0	-0.48852174568363
0.599584916	1.05627052396841
1.199169832	2.93887287158918
1.798754748	5.3462352236892
2.398339664	8.68077345191967
2.99792458	14.114126275324
3.597509496	32.0630537878983
4.197094412	19.9392606992232
4.796679328	14.659339061686
5.396264244	6.40131861207756
5.99584916	4.22102929578627
6.595434076	3.33308022867443
7.195018992	6.75626336630897
7.794603908	0.565001160273012
8.394188824	7.45374222211921
8.99377374	14.7491790648083
9.593358656	8.62830923762547
10.192943572	9.22583619747153
10.792528488	1.30200819010254
11.392113404	18.3119008445998
11.99169832	1.82476551475525
12.591283236	4.435299394368
13.190868152	-1.18036923166074
13.790453068	4.96113201921561
14.390037984	-1.54256537084963
14.9896229	-9.43747488286287
15.589207816	-12.8174385423585
16.188792732	6.28471334017125
16.788377648	7.8906158602967
17.387962564	8.66886298346905
17.98754748	-5.71029311378133
18.587132396	-7.87539379043277
19.186717312	-9.10487161374162
19.786302228	-9.97719062969406
20.385887144	-10.6389123534415
20.98547206	-11.1083224911123
21.585056976	-11.0974704370085
22.184641892	6.03571140896712
22.784226808	-12.9368786357573
23.383811724	-13.4182259258143
23.98339664	-13.7688546652871
24.582981556	-14.0964286571106
25.182566472	-14.4088345484748
25.782151388	-14.7078141777248
26.381736304	-14.9944844365226
26.98132122	-15.2698520696505
27.580906136	-15.5348453959322
28.180491052	-15.7903062361602
28.780075968	-16.0369884445731
29.379660884	-16.2755630153821
29.9792458	-16.5066261895474


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-18.tsv <==
0	0.658826021400865
0.599584916	2.16762997474665
1.199169832	4.00067706014906
1.798754748	6.33636430733653
2.398339664	9.55886183892804
2.99792458	14.7914166671876
3.597509496	32.2145347903207
4.197094412	17.9023745333234
4.796679328	6.45739595978644
5.396264244	7.98308993676526
5.99584916	5.49988514218907
6.595434076	4.2868220842386
7.195018992	6.4796430398287
7.794603908	1.38906892706482
8.394188824	1.43235436956447
8.99377374	15.7496819956041
9.593358656	9.74933749193071
10.192943572	10.4936630882325
10.792528488	-1.42069747760036
11.392113404	18.5245286412362
11.99169832	3.59461013436134
12.591283236	3.6667730914055
13.190868152	-1.76005549973478
13.790453068	4.81651516851252
14.390037984	-1.07452716767769
14.9896229	-7.71194538662104
15.589207816	-9.12427632569548
16.188792732	6.69101063696847
16.788377648	7.97084493175964
17.387962564	8.30743803244034
17.98754748	-6.48704385938475
18.587132396	-8.29818488579367
19.186717312	-9.30010643804525
19.786302228	-10.0237084039125
20.385887144	-10.5981136774167
20.98547206	-11.0557641807656
21.585056976	-11.2261020554138
22.184641892	6.25447936355586
22.784226808	-11.9034071351987
23.383811724	-12.5440573210891
23.98339664	-12.9335358073205
24.582981556	-13.2659883856741
25.182566472	-13.5710865817394
25.782151388	-13.8579885816115
26.381736304	-14.1308331018169
26.98132122	-14.3919880077013
27.580906136	-14.6430242437169
28.180491052	-14.885086414255
28.780075968	-15.1190607856655
29.379660884	-15.3456623746143
29.9792458	-15.565485031171


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-19.tsv <==
0	0.526611576297902
0.599584916	2.03005201883611
1.199169832	3.85721817794855
1.798754748	6.18741575484809
2.398339664	9.40811251415626
2.99792458	14.6562153221812
3.597509496	32.220307391197
4.197094412	19.9991348002858
4.796679328	16.4897225259604
5.396264244	7.88284960167392
5.99584916	5.19234737099544
6.595434076	3.93101387356071
7.195018992	5.84182463847063
7.794603908	0.102081235745583
8.394188824	11.2016408902748
8.99377374	15.4871906757447
9.593358656	11.5381371910642
10.192943572	10.9821642983974
10.792528488	-3.19037600912549
11.392113404	18.5667792591021
11.99169832	4.66274272680812
12.591283236	3.4662190178415
13.190868152	-1.21057232602369
13.790453068	5.29875883926978
14.390037984	-2.2100782417358
14.9896229	-9.6673556128007
15.589207816	-10.1615134616435
16.188792732	6.53215350207569
16.788377648	7.80144329116058
17.387962564	8.33038498719089
17.98754748	-6.86531748694856
18.587132396	-8.75742025674546
19.186717312	-9.74928535900641
19.786302228	-10.4385465539714
20.385887144	-10.9649061160829
20.98547206	-11.3508309205888
21.585056976	-11.3577590478494
22.184641892	6.15020585273795
22.784226808	-12.4777809005027
23.383811724	-13.0184384996355
23.98339664	-13.3579088365373
24.582981556	-13.6584105721626
25.182566472	-13.9401634476839
25.782151388	-14.2086868458835
26.381736304	-14.4663971461002
26.98132122	-14.7147203485269
27.580906136	-14.9546554533644
28.180491052	-15.1869715108126
28.780075968	-15.412293081496
29.379660884	-15.6311442524231
29.9792458	-15.8439744958766


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-2.tsv <==
0	4.4745337543049
0.599584916	3.40223912423079
1.199169832	7.13084219622356
1.798754748	9.63487850876295
2.398339664	7.66881784120305
2.99792458	15.1130004374202
3.597509496	32.3238864249037
4.197094412	18.2461433203865
4.796679328	9.30386457388526
5.396264244	0.306392536322914
5.99584916	11.5061156497161
6.595434076	10.9543155692085
7.195018992	12.0494792223575
7.794603908	8.37545568631421
8.394188824	8.84189732188969
8.99377374	12.5791453812428
9.593358656	11.8585463092448
10.192943572	11.5500898129901
10.792528488	4.35307188392601
11.392113404	17.9601783338513
11.99169832	2.42409776030663
12.591283236	8.6339228044041
13.190868152	5.8694089381664
13.790453068	9.50330727879271
14.390037984	4.78245143768761
14.9896229	5.09024629376662
15.589207816	7.35598689710518
16.188792732	8.46717732329964
16.788377648	11.7849855788137
17.387962564	7.1352379123887
17.98754748	5.4723596399437
18.587132396	8.87271444134123
19.186717312	4.44023480925045
19.786302228	-0.0838930379422384
20.385887144	6.96206276863168
20.98547206	6.14394843178789
21.585056976	-2.53472375327907
22.184641892	3.81817354050895
22.784226808	7.9009586467967
23.383811724	-1.0190181605639
23.98339664	-7.37020006863456
24.582981556	-9.50825078925945
25.182566472	4.68765854258773
25.782151388	3.15200162548386
26.381736304	4.91033084724512
26.98132122	-13.2443359570695
27.580906136	-0.956746342409717
28.180491052	5.5237293671225
28.780075968	-7.38136951210405
29.379660884	-5.80685481144675
29.9792458	-5.02106464558624


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-20.tsv <==
0	-0.0603504423101643
0.599584916	1.45798985039285
1.199169832	3.30649459067646
1.798754748	5.66996710774747
2.398339664	8.94828621919481
2.99792458	14.3106351210735
3.597509496	32.1270545564669
4.197094412	20.0946810301776
4.796679328	14.906893548429
5.396264244	5.12640283860969
5.99584916	2.53485697611032
6.595434076	0.91727130912809
7.195018992	7.76402941943762
7.794603908	-7.69472671327512
8.394188824	13.5885067179965
8.99377374	14.5488770841375
9.593358656	12.6268794876481
10.192943572	11.1774231094175
10.792528488	-7.74809162845901
11.392113404	18.6849230279749
11.99169832	5.37356577409072
12.591283236	2.4399610026308
13.190868152	-2.2376549930948
13.790453068	5.12163862162126
14.390037984	-2.36853833941382
14.9896229	-10.6680554880354
15.589207816	-10.2579358594542
16.188792732	6.4466643036903
16.788377648	7.56085280796406
17.387962564	8.25961132868755
17.98754748	-8.09234929118815
18.587132396	-10.1975954635155
19.186717312	-11.2101514075037
19.786302228	-11.8775324709929
20.385887144	-12.372012455232
20.98547206	-12.7235844641076
21.585056976	-12.6563146888486
22.184641892	6.19603694183855
22.784226808	-13.4466653621165
23.383811724	-14.114274083335
23.98339664	-14.4724125749337
24.582981556	-14.7701840798498
25.182566472	-15.042808999595
25.782151388	-15.3001317799094
26.381736304	-15.5461581790135
26.98132122	-15.7829722696806
27.580906136	-16.0118556469258
28.180491052	-16.2336917456511
28.780075968	-16.4491392521086
29.379660884	-16.6587169717787
29.9792458	-16.8628499054868


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-21.tsv <==
0	1.56948168685548
0.599584916	3.06959345151561
1.199169832	4.89132953504075
1.798754748	7.20972611669286
2.398339664	10.3993871508556
2.99792458	15.5465030500063
3.597509496	31.9576091903333
4.197094412	16.2081781858784
4.796679328	18.1521254927523
5.396264244	9.83802364685715
5.99584916	7.25206017163742
6.595434076	5.93461953245466
7.195018992	2.22431073608485
7.794603908	3.85038444455583
8.394188824	14.7383122029748
8.99377374	13.0876220872102
9.593358656	12.1512215636285
10.192943572	5.56227838758025
10.792528488	2.73144871905686
11.392113404	13.847944528986
11.99169832	4.04919484317099
12.591283236	5.4659172664865
13.190868152	-1.13324875343878
13.790453068	1.35956047446692
14.390037984	3.46115998142445
14.9896229	-0.700735359014064
15.589207816	-2.41063447185957
16.188792732	-0.597246286116803
16.788377648	5.73361192153553
17.387962564	7.14424289532434
17.98754748	-12.8643038954845
18.587132396	-10.7137579886227
19.186717312	-10.4609792844062
19.786302228	-10.6468696334393
20.385887144	-11.0484391268106
20.98547206	-11.7145364931904
21.585056976	-13.3280930626286
22.184641892	7.16915021231036
22.784226808	-9.45181917842461
23.383811724	-10.6413942109375
23.98339664	-11.2469399021827
24.582981556	-11.6871479632941
25.182566472	-12.05449046785
25.782151388	-12.3811936717307
26.381736304	-12.6815295815452
26.98132122	-12.9628812139254
27.580906136	-13.2295224158761
28.180491052	-13.4841515993279
28.780075968	-13.728595176433
29.379660884	-13.9641615450804
29.9792458	-14.1918328069338


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-22.tsv <==
0	2.53443277051033
0.599584916	3.99401020934262
1.199169832	5.76468166016684
1.798754748	8.01571763483856
2.398339664	11.1095321245949
2.99792458	16.0992178364675
3.597509496	32.1249708035468
4.197094412	12.7042910326822
4.796679328	14.7389323985149
5.396264244	10.5611001665544
5.99584916	7.72226705234878
6.595434076	6.07345973321513
7.195018992	2.61504133142453
7.794603908	2.410061644943
8.394188824	11.4237792082841
8.99377374	10.585617153845
9.593358656	12.446215022015
10.192943572	6.09614493087875
10.792528488	2.58525368856301
11.392113404	13.5519724640928
11.99169832	3.4664451574717
12.591283236	5.63742154965025
13.190868152	-1.8368823997218
13.790453068	-3.36877481642296
14.390037984	4.66103104082079
14.9896229	0.621923286867746
15.589207816	-1.06268204747957
16.188792732	0.296273762231192
16.788377648	5.97373952775853
17.387962564	6.79447286053496
17.98754748	-10.4399815118888
18.587132396	-8.74680204535158
19.186717312	-8.62831610793695
19.786302228	-8.86560279873864
20.385887144	-9.27475504218889
20.98547206	-9.8941478205251
21.585056976	-11.2670404216053
22.184641892	7.34815314784532
22.784226808	-8.20916083515031
23.383811724	-9.27197788991371
23.98339664	-9.83431061615281
24.582981556	-10.2550828411538
25.182566472	-10.6126927939674
25.782151388	-10.9344090065695
26.381736304	-11.2323431668706
26.98132122	-11.5128027688787
27.580906136	-11.7794749435086
28.180491052	-12.0347160845753
28.780075968	-12.2801430285904
29.379660884	-12.5169307314783
29.9792458	-12.7459737598499


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-23.tsv <==
0	1.77869192418502
0.599584916	3.2533212168086
1.199169832	5.04694959186689
1.798754748	7.33511127761028
2.398339664	10.4944577948353
2.99792458	15.6179667334788
3.597509496	32.0350487687217
4.197094412	15.4811510240827
4.796679328	12.938535636408
5.396264244	8.70665947443294
5.99584916	6.05287537491136
6.595434076	4.46180992971356
7.195018992	4.2673729834085
7.794603908	-0.596549614448046
8.394188824	11.0398879764892
8.99377374	10.4760366077334
9.593358656	13.1668189983465
10.192943572	5.48310698050381
10.792528488	2.31179076372604
11.392113404	13.305972392675
11.99169832	3.24627583042162
12.591283236	5.41369353707441
13.190868152	-2.11048438028404
13.790453068	-1.82953691133867
14.390037984	4.37960968287717
14.9896229	0.181506838620654
15.589207816	-1.51146300144194
16.188792732	1.31511545771274
16.788377648	6.13731127536066
17.387962564	6.79830629453517
17.98754748	-11.7688748419158
18.587132396	-9.65125215472997
19.186717312	-9.46055515436319
19.786302228	-9.67718971449723
20.385887144	-10.0855238935272
20.98547206	-10.7225056528033
21.585056976	-12.1644131467379
22.184641892	7.23956366738636
22.784226808	-8.84689634007508
23.383811724	-9.96299388385109
23.98339664	-10.5451472466246
24.582981556	-10.9764662178656
25.182566472	-11.3407847477083
25.782151388	-11.6672540193791
26.381736304	-11.9688047582969
26.98132122	-12.2521564617759
27.580906136	-12.5212258878307
28.180491052	-12.7785076982477
28.780075968	-13.0257072203263
29.379660884	-13.2640589235225
29.9792458	-13.4944990848535


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-24.tsv <==
0	1.71923564604972
0.599584916	3.20285322267091
1.199169832	5.0065150152564
1.798754748	7.3057265366609
2.398339664	10.4767445511089
2.99792458	15.610918704272
3.597509496	32.0036988928447
4.197094412	16.9295431391758
4.796679328	18.193779075729
5.396264244	8.98515066477986
5.99584916	6.42017178746118
6.595434076	4.9511071896898
7.195018992	4.40607015163749
7.794603908	1.60282439913223
8.394188824	11.578575798922
8.99377374	12.3245434425258
9.593358656	13.2644685103265
10.192943572	4.03295184697245
10.792528488	3.15492924178987
11.392113404	13.3311290985361
11.99169832	3.56387774189817
12.591283236	5.72768605258775
13.190868152	-0.530725966005601
13.790453068	1.53915283873566
14.390037984	3.73954272063061
14.9896229	-0.488522426903268
15.589207816	-2.09301778715629
16.188792732	2.57550719397592
16.788377648	6.54135705015522
17.387962564	6.69918854453281
17.98754748	-12.0546193668436
18.587132396	-9.87311966033861
19.186717312	-9.68216109257502
19.786302228	-9.89110753722228
20.385887144	-10.2786489282037
20.98547206	-10.8637441240999
21.585056976	-12.0804370891109
22.184641892	7.09638256826449
22.784226808	-9.23137034321408
23.383811724	-10.3037259922132
23.98339664	-10.8633883167205
24.582981556	-11.280869432713
25.182566472	-11.6355509416181
25.782151388	-11.9547434457652
26.381736304	-12.2504893648585
26.98132122	-12.5290276980781
27.580906136	-12.7939919660488
28.180491052	-13.0476982795467
28.780075968	-13.2917331665883
29.379660884	-13.5272484680279
29.9792458	-13.7551208206162


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-25.tsv <==
0	1.54914357802937
0.599584916	3.00516067402085
1.199169832	4.78015002650607
1.798754748	7.05326293706955
2.398339664	10.211399595528
2.99792458	15.3777680522762
3.597509496	31.5309289077476
4.197094412	22.5188303962631
4.796679328	15.9975418884356
5.396264244	6.73706166084059
5.99584916	3.52951020817048
6.595434076	0.875354976548785
7.195018992	7.58474984583585
7.794603908	-4.83179716708399
8.394188824	8.36952020289878
8.99377374	12.6919422771748
9.593358656	12.4761312705627
10.192943572	9.95057857621867
10.792528488	11.3580437094589
11.392113404	13.6255741791912
11.99169832	10.517247847706
12.591283236	-5.79386162740339
13.190868152	-15.1619660677107
13.790453068	2.47221238899158
14.390037984	1.33066824528012
14.9896229	-4.58952986379379
15.589207816	-8.09901588524253
16.188792732	0.404478773598411
16.788377648	5.25603137941329
17.387962564	10.0383646274152
17.98754748	-3.71473922982987
18.587132396	-5.73509646740507
19.186717312	-6.87882443424015
19.786302228	-7.72068728944755
20.385887144	-8.42958198608077
20.98547206	-9.10300863230722
21.585056976	-9.887118238546
22.184641892	6.81397006905113
22.784226808	-9.00569721237981
23.383811724	-9.89192996166913
23.98339664	-10.4064462445411
24.582981556	-10.8170213327977
25.182566472	-11.1778782716088
25.782151388	-11.5079436886394
26.381736304	-11.8159924505841
26.98132122	-12.106891161384
27.580906136	-12.3836906607622
28.180491052	-12.6484779210596
28.780075968	-12.9027746979812
29.379660884	-13.147744861349
29.9792458	-13.3843115608022


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-26.tsv <==
0	2.18345303568268
0.599584916	3.6050823341049
1.199169832	5.33856711447192
1.798754748	7.55984056297172
2.398339664	10.649386653078
2.99792458	15.7140301336603
3.597509496	31.6649743170817
4.197094412	21.7200655471168
4.796679328	12.3054258865822
5.396264244	6.81637070075657
5.99584916	3.46216727886891
6.595434076	0.624784457762302
7.195018992	7.27648056111584
7.794603908	-2.22138451996052
8.394188824	12.2301328950793
8.99377374	14.4563350391312
9.593358656	13.7442403409028
10.192943572	10.2579931232067
10.792528488	11.3206995592928
11.392113404	13.4607591981012
11.99169832	10.8115195459892
12.591283236	-3.93750649737856
13.190868152	-19.6233817805053
13.790453068	0.64843520094866
14.390037984	2.77410274421316
14.9896229	-2.42062141917707
15.589207816	-5.42406206635074
16.188792732	-0.385009864193636
16.788377648	5.49046598280352
17.387962564	9.98355521981479
17.98754748	-3.04510057724839
18.587132396	-4.7916905220138
19.186717312	-5.80766338136385
19.786302228	-6.57824782381309
20.385887144	-7.24137708438223
20.98547206	-7.87930301735975
21.585056976	-8.63583162489696
22.184641892	6.92192865951747
22.784226808	-7.94060873074556
23.383811724	-8.75193997277391
23.98339664	-9.24294921367842
24.582981556	-9.64306102729264
25.182566472	-9.99881308109122
25.782151388	-10.3265282753391
26.381736304	-10.6338271024123
26.98132122	-10.9249741134032
27.580906136	-11.2026711121867
28.180491052	-11.4687875930487
28.780075968	-11.7247027602035
29.379660884	-11.9714835797231
29.9792458	-12.2099855613621


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-27.tsv <==
0	1.02896538981128
0.599584916	2.47972549616486
1.199169832	4.25702171164554
1.798754748	6.54717135463469
2.398339664	9.75257626747834
2.99792458	15.035181205334
3.597509496	31.5110377611861
4.197094412	23.3690312000574
4.796679328	7.66470493769864
5.396264244	4.11586118004743
5.99584916	1.70967231476798
6.595434076	0.12341351962613
7.195018992	6.03979030514802
7.794603908	1.61138770867424
8.394188824	15.8064023517856
8.99377374	14.7219642412374
9.593358656	14.2810501550302
10.192943572	9.57326678633629
10.792528488	10.6547529173902
11.392113404	13.6367547638688
11.99169832	10.732456551368
12.591283236	-1.43674497349589
13.190868152	-8.33725108325248
13.790453068	1.53852592840545
14.390037984	2.47760392809977
14.9896229	-2.89784222842978
15.589207816	-5.82690057522117
16.188792732	0.103753816619953
16.788377648	5.28960779036303
17.387962564	9.87192100764629
17.98754748	-3.70735638028111
18.587132396	-5.58105158525226
19.186717312	-6.66176674255704
19.786302228	-7.47848200448779
20.385887144	-8.18297941699766
20.98547206	-8.86929048577266
21.585056976	-9.71184756172623
22.184641892	6.88568889953276
22.784226808	-8.72339518623475
23.383811724	-9.62911142541093
23.98339664	-10.1589452309094
24.582981556	-10.5825331343572
25.182566472	-10.9550882159312
25.782151388	-11.2959462057305
26.381736304	-11.6140752206882
26.98132122	-11.9144482591528
27.580906136	-12.2001841212427
28.180491052	-12.4734190910432
28.780075968	-12.7357142650251
29.379660884	-12.988266920155
29.9792458	-13.2320296629627


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-28.tsv <==
0	1.00253400559174
0.599584916	2.50203707652995
1.199169832	4.33165294864634
1.798754748	6.67519236090269
2.398339664	9.92722057256783
2.99792458	15.2243963185027
3.597509496	31.5502631112605
4.197094412	22.8422138398256
4.796679328	16.1752859298104
5.396264244	6.81755698387965
5.99584916	4.58427710423878
6.595434076	3.270223152461
7.195018992	4.39932130625891
7.794603908	3.69312263210328
8.394188824	16.6554844026323
8.99377374	13.8594314171761
9.593358656	14.2002661413105
10.192943572	9.0553904347282
10.792528488	9.90181342288118
11.392113404	13.8934222191889
11.99169832	10.6786452234734
12.591283236	-0.974020146398004
13.190868152	-5.73077368789637
13.790453068	2.72113950568045
14.390037984	1.86457812375074
14.9896229	-3.47639963183636
15.589207816	-5.54211873761371
16.188792732	0.958869547744926
16.788377648	4.6961860259961
17.387962564	9.55965572714354
17.98754748	-5.29243416859354
18.587132396	-7.23790561378596
19.186717312	-8.2747843533243
19.786302228	-9.02924110039515
20.385887144	-9.66584803210985
20.98547206	-10.2665687640909
21.585056976	-10.8962228208972
22.184641892	6.64147653184264
22.784226808	-10.1253099413401
23.383811724	-11.0132611880994
23.98339664	-11.5123151276556
24.582981556	-11.9080021721285
25.182566472	-12.2558462798363
25.782151388	-12.5746413101467
26.381736304	-12.8728797386724
26.98132122	-13.1551728959763
27.580906136	-13.4243642116867
28.180491052	-13.6823755472978
28.780075968	-13.9305970954414
29.379660884	-14.1700871264172
29.9792458	-14.401683257438


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-29.tsv <==
0	3.33078968586023
0.599584916	4.75511605077019
1.199169832	6.48529689854598
1.798754748	8.69007099192388
2.398339664	11.7311856630518
2.99792458	16.6513394566811
3.597509496	31.5613527551373
4.197094412	18.3976853997029
4.796679328	18.5832117560346
5.396264244	9.70634066748065
5.99584916	6.45100687856024
6.595434076	3.96684925804827
7.195018992	12.0886708552667
7.794603908	1.42655501589444
8.394188824	13.5432007959408
8.99377374	14.3715157223196
9.593358656	10.0802091777633
10.192943572	10.1290893732579
10.792528488	2.96259332775931
11.392113404	16.4440493735215
11.99169832	9.56952456129435
12.591283236	5.86538775277989
13.190868152	3.29592973288338
13.790453068	7.16656635600613
14.390037984	-3.30408908675373
14.9896229	-6.4788436317288
15.589207816	-6.47732704543186
16.188792732	6.96837620907718
16.788377648	8.6753940825028
17.387962564	6.26034019858177
17.98754748	-3.83401559451213
18.587132396	-4.4477572987813
19.186717312	-5.06339882592383
19.786302228	-5.56642294365343
20.385887144	-5.94626480101029
20.98547206	-6.14009444983207
21.585056976	-5.77209310616065
22.184641892	4.3518760949206
22.784226808	-9.93547933991711
23.383811724	-9.37817323919608
23.98339664	-9.41636670789465
24.582981556	-9.58700592861574
25.182566472	-9.80221922920547
25.782151388	-10.0340416668282
26.381736304	-10.2711827061409
26.98132122	-10.5084425768127
27.580906136	-10.743244195074
28.180491052	-10.9742703059352
28.780075968	-11.2008565921505
29.379660884	-11.4226956473388
29.9792458	-11.6396823048925


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-3.tsv <==
0	4.3188589898849
0.599584916	-0.611594891554978
1.199169832	3.02817742853659
1.798754748	8.68493958064556
2.398339664	11.392038450853
2.99792458	14.9573216485856
3.597509496	32.1557910972107
4.197094412	20.4444920361524
4.796679328	13.7724208832452
5.396264244	14.7410492496988
5.99584916	-5.94569816679807
6.595434076	10.7783202063527
7.195018992	9.39204920352344
7.794603908	12.4029561535239
8.394188824	12.1131065742451
8.99377374	13.3045520625337
9.593358656	14.1977309071929
10.192943572	9.94432677385658
10.792528488	3.2832942127724
11.392113404	17.4889516813509
11.99169832	5.13740871429609
12.591283236	8.3339102714888
13.190868152	11.3031367157496
13.790453068	6.13382467065613
14.390037984	2.37008487151012
14.9896229	7.41539299514254
15.589207816	5.8660478169578
16.188792732	6.66865120051229
16.788377648	10.665862587464
17.387962564	8.6686070078645
17.98754748	4.86860475319543
18.587132396	10.5814059153313
19.186717312	9.45797721133822
19.786302228	1.1950987831392
20.385887144	4.92468392687318
20.98547206	-4.57536051285132
21.585056976	3.0584768964154
22.184641892	2.46311176260208
22.784226808	7.28176295226028
23.383811724	-14.6418811500227
23.98339664	-8.01764394812232
24.582981556	1.35854525233361
25.182566472	4.34199421171534
25.782151388	7.11092810996026
26.381736304	-0.322852461695811
26.98132122	0.331147846203315
27.580906136	-9.99588493865812
28.180491052	2.97433198682061
28.780075968	-0.0999242277323954
29.379660884	-5.49333016004146
29.9792458	-1.81171129043868


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-30.tsv <==
0	3.36817662888024
0.599584916	4.79255657817186
1.199169832	6.52293858352067
1.798754748	8.72805175584126
2.398339664	11.7696375915745
2.99792458	16.6909282564128
3.597509496	31.6225312337341
4.197094412	19.6137698877048
4.796679328	13.7630517546495
5.396264244	9.79049603875194
5.99584916	6.5286019873535
6.595434076	3.97470521846436
7.195018992	12.0851428688241
7.794603908	-0.328844468949936
8.394188824	9.89128677731775
8.99377374	11.9923026316633
9.593358656	11.4509513419809
10.192943572	9.96338210864558
10.792528488	3.11139166916893
11.392113404	16.5486247517518
11.99169832	9.64521457744418
12.591283236	5.04310996638471
13.190868152	1.82230044738884
13.790453068	5.49780933609183
14.390037984	0.954652567904935
14.9896229	-3.26346597039783
15.589207816	-4.30603241481183
16.188792732	7.32623789645799
16.788377648	8.75968274970328
17.387962564	6.40621100640489
17.98754748	-3.45988466109803
18.587132396	-4.12959584401637
19.186717312	-4.77078119606152
19.786302228	-5.29276660538916
20.385887144	-5.68807055291102
20.98547206	-5.89460756726157
21.585056976	-5.53793816282615
22.184641892	4.20331558301602
22.784226808	-9.77023472477233
23.383811724	-9.19430319364021
23.98339664	-9.23393273841775
24.582981556	-9.40866317774932
25.182566472	-9.62843838778344
25.782151388	-9.86475434962547
26.381736304	-10.10615690166
26.98132122	-10.3473999485043
27.580906136	-10.585902881072
28.180491052	-10.82036142974
28.780075968	-11.0501302858666
29.379660884	-11.2749225866022
29.9792458	-11.4946532748447


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-31.tsv <==
0	2.5561353443089
0.599584916	4.00036184023313
1.199169832	5.76022262718467
1.798754748	8.01119413918961
2.398339664	11.1294885947925
2.99792458	16.1958245199142
3.597509496	31.4768693196259
4.197094412	20.5744238189619
4.796679328	9.74395422035464
5.396264244	7.92976528006554
5.99584916	4.99213467446771
6.595434076	2.61335859535007
7.195018992	11.8320409046582
7.794603908	-2.00102346047325
8.394188824	9.82484403063838
8.99377374	9.56631737245969
9.593358656	11.4164373374837
10.192943572	9.02887535240941
10.792528488	4.00067378412756
11.392113404	16.6575219146824
11.99169832	10.2268465345847
12.591283236	3.54397340623101
13.190868152	-0.622847269221241
13.790453068	3.53691427592997
14.390037984	2.15264274168405
14.9896229	-3.03785652893107
15.589207816	-5.12701257553928
16.188792732	7.08797247695763
16.788377648	8.89177830916509
17.387962564	6.07954718669801
17.98754748	-3.65772847423627
18.587132396	-4.35179286525402
19.186717312	-5.04393292975403
19.786302228	-5.61174764726316
20.385887144	-6.04414693857977
20.98547206	-6.27696353664533
21.585056976	-5.92370548704993
22.184641892	4.36643888036084
22.784226808	-10.314571152495
23.383811724	-9.73155067031398
23.98339664	-9.77926894881187
24.582981556	-9.96475744003064
25.182566472	-10.1955015165065
25.782151388	-10.4423115746233
26.381736304	-10.6935336540213
26.98132122	-10.9438863519464
27.580906136	-11.1908146021976
28.180491052	-11.4330616797769
28.780075968	-11.6700359559196
29.379660884	-11.9015036746815
29.9792458	-12.1274295471985


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-32.tsv <==
0	3.22605490409824
0.599584916	4.65709712752468
1.199169832	6.39786288552531
1.798754748	8.61907385584229
2.398339664	11.6859195468162
2.99792458	16.6474188465076
3.597509496	31.6043020047226
4.197094412	18.4275451896051
4.796679328	18.6432027641395
5.396264244	9.29255605627836
5.99584916	6.36583982076206
6.595434076	4.08905105131364
7.195018992	12.3341169125174
7.794603908	0.804169971830637
8.394188824	9.35186609505232
8.99377374	10.4902318941413
9.593358656	10.9768537399403
10.192943572	8.77356667438825
10.792528488	4.47462151579446
11.392113404	16.55819232905
11.99169832	10.7455208877395
12.591283236	2.78846978865948
13.190868152	-2.31210887358254
13.790453068	1.67597799704769
14.390037984	3.09710875048484
14.9896229	-2.4672707335491
15.589207816	-6.15384123573451
16.188792732	6.44747437375322
16.788377648	9.29551293163159
17.387962564	5.38109843650547
17.98754748	-2.85549033444273
18.587132396	-3.51707487714766
19.186717312	-4.2129323976224
19.786302228	-4.79567581778172
20.385887144	-5.25223749919713
20.98547206	-5.52629486034819
21.585056976	-5.27194639847578
22.184641892	4.30222068115878
22.784226808	-9.1663157079475
23.383811724	-8.75478126771008
23.98339664	-8.85520955659616
24.582981556	-9.06762323732441
25.182566472	-9.31537214955797
25.782151388	-9.57424397738135
26.381736304	-9.83465880376567
26.98132122	-10.0923613203612
27.580906136	-10.3453671511015
28.180491052	-10.5927653503165
28.780075968	-10.8341879763471
29.379660884	-11.0695536488645
29.9792458	-11.2989352911557


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-33.tsv <==
0	-8.18373144306798
0.599584916	-8.95530516198406
1.199169832	-5.60546886989974
1.798754748	-9.39988288860319
2.398339664	-0.340639470227637
2.99792458	-6.44322192292658
3.597509496	3.00266407325894
4.197094412	-4.32019242128083
4.796679328	-10.9002702612479
5.396264244	11.2402872398547
5.99584916	3.75030810525452
6.595434076	7.16437668593605
7.195018992	-9.00218249902584
7.794603908	8.96109315340121
8.394188824	4.97557176886084
8.99377374	0.0261275416997695
9.593358656	9.04614429446087
10.192943572	4.71481888424009
10.792528488	-4.31534972656339
11.392113404	5.79888774033439
11.99169832	-10.0009917476197
12.591283236	5.62413968984464
13.190868152	2.37349328443934
13.790453068	-1.35808763708125
14.390037984	4.77666740274412
14.9896229	8.88194947694779
15.589207816	7.39698680066333
16.188792732	5.02124715715081
16.788377648	-5.05634641913446
17.387962564	-19.0133173980569
17.98754748	-0.0567488773261792
18.587132396	10.8648477878065
19.186717312	7.35490251488988
19.786302228	2.80880359294635
20.385887144	4.45633074917256
20.98547206	2.57723383137113
21.585056976	-1.54161408529779
22.184641892	-3.84800195773852
22.784226808	6.89249504329838
23.383811724	-10.0198702888213
23.98339664	-3.56336833773588
24.582981556	1.22332765827458
25.182566472	1.45040524611211
25.782151388	0.328656323727089
26.381736304	5.46058681772834
26.98132122	-8.63740925772261
27.580906136	-0.888489835185913
28.180491052	4.05535365466398
28.780075968	-0.898153868929289
29.379660884	-8.48075100893142
29.9792458	1.91356989160064


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-34.tsv <==
0	-4.20237098048712
0.599584916	-13.8832725997204
1.199169832	-2.88711276704123
1.798754748	0.845066804378589
2.398339664	-3.04800572449543
2.99792458	-4.87379423650385
3.597509496	-5.21653846211174
4.197094412	-3.35885445053522
4.796679328	7.31340759958303
5.396264244	3.35605822549868
5.99584916	7.67584105424559
6.595434076	9.20823059232678
7.195018992	5.56120358905563
7.794603908	5.7808909154163
8.394188824	10.7233963734573
8.99377374	7.85378271884067
9.593358656	1.18499080947583
10.192943572	-7.268111840646
10.792528488	6.60546554765014
11.392113404	-3.15054480152867
11.99169832	-8.41168386474759
12.591283236	1.47115927819895
13.190868152	4.16759386373474
13.790453068	2.30069832299816
14.390037984	3.43532097298514
14.9896229	2.96913883505721
15.589207816	8.3758004843251
16.188792732	-6.04066573902991
16.788377648	2.84149157456012
17.387962564	-0.296147258699518
17.98754748	7.3877652086784
18.587132396	7.61489239830814
19.186717312	5.7203502078288
19.786302228	-2.91404828252244
20.385887144	6.16043970915722
20.98547206	6.19748069247382
21.585056976	-1.80641208480695
22.184641892	-3.36382833814228
22.784226808	7.19689253294064
23.383811724	-1.19987876741482
23.98339664	-6.04395447366315
24.582981556	-11.9021211497106
25.182566472	3.63385786635556
25.782151388	4.06992248564442
26.381736304	5.45674891886409
26.98132122	-16.3786944998058
27.580906136	-2.96861430125424
28.180491052	5.0706047901577
28.780075968	-11.7775900103511
29.379660884	-3.72313266331352
29.9792458	-2.76224895234995


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-35.tsv <==
0	-3.44551466926788
0.599584916	-9.09119061884587
1.199169832	-5.80238522421444
1.798754748	-3.35631129190721
2.398339664	-0.848347362049653
2.99792458	-0.185741254824431
3.597509496	-9.23886118170423
4.197094412	-3.18396561625153
4.796679328	7.60950271338755
5.396264244	10.9191787113585
5.99584916	6.71555998744911
6.595434076	5.51836145036805
7.195018992	5.76007623007633
7.794603908	10.7477394211897
8.394188824	-4.72614005067757
8.99377374	3.47260553869413
9.593358656	4.22923217037622
10.192943572	-6.19111857684834
10.792528488	0.886266849529236
11.392113404	-0.0289891269452908
11.99169832	8.25011862436736
12.591283236	1.56217953804807
13.190868152	10.8975716274162
13.790453068	1.8047240688652
14.390037984	3.69092886876807
14.9896229	6.37140560640511
15.589207816	6.9851249081299
16.188792732	-5.07263726124714
16.788377648	0.693399286325215
17.387962564	2.55168450563725
17.98754748	6.81757441615261
18.587132396	9.62277873035339
19.186717312	10.1554419616966
19.786302228	-1.28103947632679
20.385887144	4.81746344089767
20.98547206	-2.62365508605593
21.585056976	4.19067292178674
22.184641892	-2.92741109182338
22.784226808	6.44877547252696
23.383811724	-9.43184285440099
23.98339664	-4.26491136833674
24.582981556	0.998175434888726
25.182566472	3.50818893939602
25.782151388	7.6677331507585
26.381736304	0.501722573023287
26.98132122	-1.3396220201973
27.580906136	-15.9605788358969
28.180491052	2.41933802995016
28.780075968	-1.73423633570846
29.379660884	-4.74937091914252
29.9792458	-1.02847934742867


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-36.tsv <==
0	-5.53652284870384
0.599584916	-8.08244133906957
1.199169832	-3.42052558776785
1.798754748	-1.23387886059513
2.398339664	-4.43791044079237
2.99792458	-5.29129142302627
3.597509496	-1.36801496764069
4.197094412	-8.39102800151753
4.796679328	1.4892386968531
5.396264244	11.812410367038
5.99584916	6.91160454808359
6.595434076	-17.1360544988618
7.195018992	5.52080126720772
7.794603908	2.55331157269925
8.394188824	-0.0930183499920527
8.99377374	3.88953872745169
9.593358656	2.55538946171826
10.192943572	11.7668744588286
10.792528488	-7.17418838905647
11.392113404	7.41556347026455
11.99169832	6.7929666282858
12.591283236	-15.9824492012187
13.190868152	11.1144469075276
13.790453068	6.5838375848223
14.390037984	8.83923230202268
14.9896229	8.10915432761637
15.589207816	11.4481457419028
16.188792732	2.38040334186725
16.788377648	4.42094943472699
17.387962564	-13.6215284546888
17.98754748	5.7637456561602
18.587132396	5.48150170886211
19.186717312	7.19033354955948
19.786302228	-9.13483195589348
20.385887144	-1.79879765153314
20.98547206	-0.246115667249162
21.585056976	-0.692948384547585
22.184641892	-11.990758095843
22.784226808	5.26082926450782
23.383811724	-2.99949795520522
23.98339664	-5.49670544852941
24.582981556	-0.314115895940446
25.182566472	-6.32619052560176
25.782151388	6.83043173952581
26.381736304	0.0186928244592377
26.98132122	-7.64631018007571
27.580906136	-16.9806200230787
28.180491052	0.771534924725064
28.780075968	-5.4345384436174
29.379660884	3.73059541511773
29.9792458	0.783087339668793


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-37.tsv <==
0	-9.99516618367775
0.599584916	-6.68520888538237
1.199169832	-6.67508738663268
1.798754748	-1.08247280344869
2.398339664	-9.65405429897987
2.99792458	-5.42892428657096
3.597509496	-7.73494912634965
4.197094412	-2.16931881675131
4.796679328	-0.127154929717838
5.396264244	3.53832799891604
5.99584916	0.187502944637679
6.595434076	3.8697271392352
7.195018992	2.6739283238146
7.794603908	4.99190405518006
8.394188824	1.43835619743655
8.99377374	3.99015587641013
9.593358656	9.07681032855255
10.192943572	6.35701431374652
10.792528488	7.04327720952344
11.392113404	-4.89693796399035
11.99169832	6.83710062545622
12.591283236	0.721350936533457
13.190868152	1.99633690159851
13.790453068	2.45622504128184
14.390037984	5.97656976699508
14.9896229	8.55822824947215
15.589207816	10.1715173472728
16.188792732	-4.28164741359757
16.788377648	6.85356220765993
17.387962564	5.96600429615082
17.98754748	0.0249504769989753
18.587132396	2.42763507111643
19.186717312	8.07465761548532
19.786302228	8.13192347601492
20.385887144	4.38582197895001
20.98547206	7.37512426602583
21.585056976	2.22724602454096
22.184641892	-7.67908810105207
22.784226808	-2.45898397803622
23.383811724	-4.70931193100816
23.98339664	-1.562705150371
24.582981556	-1.95128151013967
25.182566472	-1.06411186036127
25.782151388	4.2103926466549
26.381736304	3.43657047641728
26.98132122	-2.30263564943629
27.580906136	7.38049731005755
28.180491052	-2.14228645523447
28.780075968	5.6356069458528
29.379660884	-2.78614629267504
29.9792458	0.490183678857287


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-38.tsv <==
0	-3.94230495022954
0.599584916	-8.91480990952975
1.199169832	-5.51800174880381
1.798754748	-10.3250754645927
2.398339664	-9.57234079130872
2.99792458	-13.4407431548369
3.597509496	-0.539907857597604
4.197094412	4.06004289145419
4.796679328	8.27157153823905
5.396264244	3.3841329547295
5.99584916	6.26679976170721
6.595434076	7.55999808857081
7.195018992	-3.3248815841939
7.794603908	8.03562573098447
8.394188824	5.13528788132443
8.99377374	4.64136009069402
9.593358656	14.3264753536681
10.192943572	5.09209537951817
10.792528488	3.5147105557739
11.392113404	3.27351567471337
11.99169832	11.152838942618
12.591283236	-1.90553194864787
13.190868152	9.76286273452045
13.790453068	5.88755592985715
14.390037984	7.87970898575321
14.9896229	5.75350953167978
15.589207816	7.10755402973732
16.188792732	1.16639029699654
16.788377648	5.83904319358052
17.387962564	10.7712593013528
17.98754748	1.08700885757302
18.587132396	4.9031682106288
19.186717312	8.34827430314404
19.786302228	3.56711063643345
20.385887144	4.97629869636689
20.98547206	6.69655962872509
21.585056976	2.41785108739343
22.184641892	0.433992855922637
22.784226808	0.317881971422003
23.383811724	3.85859972542532
23.98339664	-0.687052264891877
24.582981556	1.77512453498353
25.182566472	5.33748787909335
25.782151388	8.40112579557444
26.381736304	-0.351537856773907
26.98132122	-2.28173159097299
27.580906136	5.10206042685157
28.180491052	-0.419224182190546
28.780075968	5.04432282707717
29.379660884	-18.1772427879437
29.9792458	-5.15252319972845


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-39.tsv <==
0	-5.20481485093875
0.599584916	-7.05790051057859
1.199169832	-2.21621232002434
1.798754748	-4.39929722364676
2.398339664	-3.17654524841058
2.99792458	-9.30021210264034
3.597509496	-5.24829399058105
4.197094412	-4.7162340089598
4.796679328	2.69005588075551
5.396264244	5.28902497623229
5.99584916	7.42857530526793
6.595434076	3.63965513916521
7.195018992	1.30035953035465
7.794603908	-0.28513520209297
8.394188824	1.25724772075784
8.99377374	6.65064486663795
9.593358656	10.2822544338643
10.192943572	2.50862800163944
10.792528488	6.65885173084807
11.392113404	3.61511152343802
11.99169832	12.9848793647534
12.591283236	5.4478529139995
13.190868152	7.15992882470699
13.790453068	8.12598244959245
14.390037984	5.21344985632037
14.9896229	7.42333619751018
15.589207816	6.16491604598714
16.188792732	-0.56071595192435
16.788377648	-0.920683299380916
17.387962564	8.32530647939592
17.98754748	-4.29471302610823
18.587132396	3.57306458297388
19.186717312	9.56620533163006
19.786302228	0.0112159940075534
20.385887144	5.23408213546384
20.98547206	-2.73302704055353
21.585056976	0.560016123515557
22.184641892	-9.40367555591776
22.784226808	-8.78644445276768
23.383811724	-5.86179672902816
23.98339664	2.55654069936993
24.582981556	-14.1178114370285
25.182566472	-1.01951220302944
25.782151388	3.69818312457152
26.381736304	2.53660062781053
26.98132122	-3.41415125852984
27.580906136	3.55520665461611
28.180491052	1.29427061495436
28.780075968	5.75555205027105
29.379660884	-4.07410603097218
29.9792458	2.8919653651203


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-4.tsv <==
0	1.78996708305767
0.599584916	1.45879956373025
1.199169832	6.45754961257434
1.798754748	5.92276918454022
2.398339664	9.33926398011481
2.99792458	13.4872523093824
3.597509496	31.9602472267097
4.197094412	20.0201776869544
4.796679328	13.7959455222715
5.396264244	12.8358267743913
5.99584916	8.3474262478251
6.595434076	-0.0401474926596594
7.195018992	11.598258420332
7.794603908	4.31844769212267
8.394188824	11.6546554920158
8.99377374	16.740652465625
9.593358656	14.9906559372112
10.192943572	15.4370938869517
10.792528488	-1.87608202517434
11.392113404	16.1680543661962
11.99169832	-1.13352302818793
12.591283236	1.33934990871967
13.190868152	11.3989639228644
13.790453068	6.27587830438122
14.390037984	6.06829713789686
14.9896229	8.52237333527243
15.589207816	10.9135766351721
16.188792732	7.3788951429377
16.788377648	11.4579245171183
17.387962564	8.77394133044932
17.98754748	4.69773270131647
18.587132396	6.78863351102142
19.186717312	6.41403576410617
19.786302228	-7.00174165616655
20.385887144	-0.28040940750738
20.98547206	-2.50046729547455
21.585056976	-0.459676776629235
22.184641892	6.07114523813612
22.784226808	6.03236390601766
23.383811724	-1.61577381777024
23.98339664	-3.05089947035028
24.582981556	1.01314963149916
25.182566472	-4.06791864010316
25.782151388	6.42712009013876
26.381736304	0.047518033743503
26.98132122	-4.80475325269838
27.580906136	-14.1546124992112
28.180491052	1.12690005186226
28.780075968	-4.4821924092892
29.379660884	3.09429773413378
29.9792458	-0.42795667477053


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-40.tsv <==
0	2.16888392705025
0.599584916	-9.73732597185295
1.199169832	-9.97549140311441
1.798754748	-14.7132886070634
2.398339664	-3.68268472383065
2.99792458	-16.9541158020821
3.597509496	-1.62658766809383
4.197094412	-2.34913295465689
4.796679328	1.05698711959007
5.396264244	5.10646979007933
5.99584916	5.5274329918578
6.595434076	-0.95648845433932
7.195018992	6.09534296677554
7.794603908	6.6585058468348
8.394188824	2.72713994828919
8.99377374	7.91387124258131
9.593358656	5.23154370454245
10.192943572	11.1809985551985
10.792528488	5.6410219001142
11.392113404	-4.23622656163097
11.99169832	9.32143695899411
12.591283236	6.14976589688018
13.190868152	8.30861096056937
13.790453068	7.05494371947477
14.390037984	5.86219966058929
14.9896229	8.57726579112892
15.589207816	11.35579911858
16.188792732	2.56352098095285
16.788377648	-3.03722334564722
17.387962564	8.24519110047463
17.98754748	2.78893245514388
18.587132396	-14.5890887985135
19.186717312	3.42762100369041
19.786302228	4.98223749132896
20.385887144	-1.09659416496052
20.98547206	2.21991311978236
21.585056976	2.14520881157355
22.184641892	-3.69669482344889
22.784226808	-2.51738691977777
23.383811724	-4.54218844682602
23.98339664	1.672090885501
24.582981556	-5.24967544304847
25.182566472	-4.54289731800782
25.782151388	5.08105807243162
26.381736304	6.72144413162635
26.98132122	-3.51975634041193
27.580906136	-0.490946278225366
28.180491052	0.523924315627453
28.780075968	6.28922107899597
29.379660884	-4.47130833379797
29.9792458	2.30843996205837


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-41.tsv <==
0	-2.39760844656008
0.599584916	-1.77633403622666
1.199169832	-2.08763777411904
1.798754748	-9.44783391267556
2.398339664	-1.44047183677537
2.99792458	-1.69243928031976
3.597509496	-12.4245163036697
4.197094412	-8.34620933346278
4.796679328	-10.8876135360712
5.396264244	-0.23006982220734
5.99584916	4.76465339088606
6.595434076	-1.74625712256762
7.195018992	-3.91093102237789
7.794603908	12.0533839902725
8.394188824	2.9806013697352
8.99377374	9.20141024995129
9.593358656	4.62119610331469
10.192943572	3.49149832047615
10.792528488	7.09142353894658
11.392113404	4.0972177524916
11.99169832	1.66719765064885
12.591283236	-1.75003592589171
13.190868152	4.45224881936998
13.790453068	1.17473421545463
14.390037984	11.5408705637656
14.9896229	-7.32700663442178
15.589207816	5.57781642812939
16.188792732	-0.0260710428845395
16.788377648	0.226023834449629
17.387962564	8.29683298392704
17.98754748	2.88992217841954
18.587132396	-0.709139599906492
19.186717312	2.46676931529262
19.786302228	2.05456386334861
20.385887144	6.26654446897471
20.98547206	7.25102418220158
21.585056976	2.34188220779324
22.184641892	-12.4274515683248
22.784226808	6.81486782209252
23.383811724	-0.518312713242913
23.98339664	-5.05058528191322
24.582981556	6.18602764978395
25.182566472	5.79773242327247
25.782151388	-2.38268372862173
26.381736304	3.03778186309065
26.98132122	-0.965387126772358
27.580906136	2.65236163011264
28.180491052	3.76476803880117
28.780075968	-1.26267249887602
29.379660884	2.4736121110095
29.9792458	-3.14590370983804


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-42.tsv <==
0	-4.62390295831948
0.599584916	-1.85265360645755
1.199169832	-6.14898200282666
1.798754748	-4.48085743601878
2.398339664	-9.09151474919353
2.99792458	1.42407649243988
3.597509496	0.0277052418223584
4.197094412	-5.77955043469413
4.796679328	2.59061732852483
5.396264244	-4.2596291250815
5.99584916	10.3137217513602
6.595434076	-3.11476396943417
7.195018992	7.06898845786656
7.794603908	-5.2399329668099
8.394188824	4.83531385056672
8.99377374	-7.60186292620165
9.593358656	-4.32172147446489
10.192943572	-9.12561175146164
10.792528488	7.70384106885479
11.392113404	1.30740560536628
11.99169832	1.14717296763494
12.591283236	3.03000320727868
13.190868152	-1.11978987786505
13.790453068	7.60233179709036
14.390037984	8.12864055049722
14.9896229	3.72335008677281
15.589207816	1.73365403467713
16.188792732	2.44621493456077
16.788377648	2.1412512037565
17.387962564	6.38946431678496
17.98754748	-1.61483152289739
18.587132396	-2.13894252746897
19.186717312	3.78506719148458
19.786302228	-11.725941308061
20.385887144	3.38735871210929
20.98547206	4.11468784990412
21.585056976	1.24283748070595
22.184641892	1.28197191329765
22.784226808	7.94557219167987
23.383811724	4.08394529590149
23.98339664	-5.3186243521814
24.582981556	0.25957109164983
25.182566472	5.47257339582911
25.782151388	-8.84874237193527
26.381736304	-5.27475866832033
26.98132122	-5.46539825792914
27.580906136	5.81787869269176
28.180491052	1.8939255457448
28.780075968	-15.9572243580242
29.379660884	-7.34274274600272
29.9792458	-10.1869389741171


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-43.tsv <==
0	-9.09631976302806
0.599584916	-5.83024367374129
1.199169832	-3.90946801853411
1.798754748	-0.268829735002048
2.398339664	0.765864792749557
2.99792458	-7.86954155924134
3.597509496	0.526757617485589
4.197094412	-0.160444830310958
4.796679328	-1.13297959829192
5.396264244	6.9207966750709
5.99584916	-1.70706291493747
6.595434076	-1.68062306621384
7.195018992	7.25300914806885
7.794603908	3.47999321853693
8.394188824	-0.680980696648748
8.99377374	6.57151446001852
9.593358656	6.99168122677848
10.192943572	7.31871173189278
10.792528488	2.56973481821491
11.392113404	6.67108833160436
11.99169832	8.59995563255601
12.591283236	10.6749356095277
13.190868152	-0.0179405713544069
13.790453068	9.42203946580867
14.390037984	2.22931198751973
14.9896229	-7.30636965128146
15.589207816	2.65964068274004
16.188792732	6.58991398959723
16.788377648	6.7928454381333
17.387962564	0.560253671251665
17.98754748	2.17410603615404
18.587132396	4.62517631582789
19.186717312	0.736739531551356
19.786302228	2.66504439320916
20.385887144	4.72862961899929
20.98547206	4.7145343454045
21.585056976	8.02640670223979
22.184641892	-4.74069472731524
22.784226808	0.265564186730041
23.383811724	4.1245105540863
23.98339664	-19.6141264043847
24.582981556	3.64545053418415
25.182566472	5.21345457691061
25.782151388	-6.58770857657262
26.381736304	1.75313401306033
26.98132122	-3.61381681894418
27.580906136	-2.66041818317499
28.180491052	1.99082249807526
28.780075968	-0.492763676703292
29.379660884	4.42528680352867
29.9792458	1.44234428637373


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-44.tsv <==
0	-5.55762951366515
0.599584916	-6.97273302635778
1.199169832	-2.16751639018504
1.798754748	-8.26573622842502
2.398339664	0.180156105270309
2.99792458	-29.0278561172678
3.597509496	-4.85864523986192
4.197094412	-6.81181746601984
4.796679328	4.87911378495257
5.396264244	-0.812631576774458
5.99584916	-9.97662969578894
6.595434076	2.70933989561889
7.195018992	3.73269775538812
7.794603908	6.60870602803452
8.394188824	3.76528752345344
8.99377374	9.89386307838805
9.593358656	5.67827713115232
10.192943572	7.86042975997859
10.792528488	10.1238743656273
11.392113404	6.81547555183993
11.99169832	5.53378776727856
12.591283236	5.41344115881771
13.190868152	5.73296619537178
13.790453068	9.62289381393939
14.390037984	-2.14649234428706
14.9896229	0.814601513653884
15.589207816	7.57041534684162
16.188792732	5.49143176896234
16.788377648	5.52303419968176
17.387962564	1.03759417042216
17.98754748	5.39750186483942
18.587132396	5.03154319470666
19.186717312	-0.682107657483669
19.786302228	1.24889299475556
20.385887144	4.65619437614148
20.98547206	-1.4866717593408
21.585056976	6.54322893228927
22.184641892	-8.75648079183362
22.784226808	2.31426017367287
23.383811724	5.70865506816224
23.98339664	-9.50873796089736
24.582981556	6.88914361606798
25.182566472	1.04587075843355
25.782151388	5.30599673641921
26.381736304	2.48230154700093
26.98132122	-1.50298835446496
27.580906136	3.35955509231874
28.180491052	1.9607978875756
28.780075968	0.0663859048434862
29.379660884	-7.16553060990839
29.9792458	2.71080368029494


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-45.tsv <==
0	-16.5590532847811
0.599584916	-5.5004422948822
1.199169832	-8.03632757939311
1.798754748	-6.54227226184767
2.398339664	-0.749508078285286
2.99792458	-9.43235244388958
3.597509496	1.35295241754156
4.197094412	-2.39863590714381
4.796679328	8.16793767056506
5.396264244	-0.648732455807239
5.99584916	12.7443459828368
6.595434076	-3.50755278082287
7.195018992	3.1039498493719
7.794603908	14.8996632340931
8.394188824	4.37946129740308
8.99377374	0.0754615985670354
9.593358656	8.71710015204066
10.192943572	-1.89633871581859
10.792528488	-0.204769229643001
11.392113404	7.87976670394865
11.99169832	-3.08697671638106
12.591283236	9.27968180470846
13.190868152	0.477203765318815
13.790453068	8.04108212860252
14.390037984	3.54911903735019
14.9896229	4.44721213812041
15.589207816	7.67448521984537
16.188792732	8.03497833504655
16.788377648	3.53005561669502
17.387962564	-4.2514740352992
17.98754748	4.96866885194673
18.587132396	7.37370860972563
19.186717312	1.9019288985908
19.786302228	3.01183084210345
20.385887144	-1.65755124999503
20.98547206	4.36331391198101
21.585056976	2.20876779263634
22.184641892	4.10331060886675
22.784226808	-6.33536128122718
23.383811724	6.45770676811118
23.98339664	2.76640673007132
24.582981556	-4.94439153504923
25.182566472	7.59174276792115
25.782151388	-2.00405723323021
26.381736304	3.19313447266972
26.98132122	7.44423567443078
27.580906136	1.45092634262804
28.180491052	-0.316933754065422
28.780075968	2.29870015063119
29.379660884	-7.37668433062334
29.9792458	-6.67039777297567


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-46.tsv <==
0	-27.8036851442581
0.599584916	-0.00618910774813563
1.199169832	-8.43858164120912
1.798754748	-3.06387949514795
2.398339664	-9.43713954386514
2.99792458	1.05126326311105
3.597509496	-11.0442370113845
4.197094412	-6.19113914659639
4.796679328	5.32572347208442
5.396264244	5.68738406149136
5.99584916	0.431215808429592
6.595434076	6.50425744838438
7.195018992	1.19846734681357
7.794603908	6.55651235094303
8.394188824	3.40041291231584
8.99377374	-8.87091490097819
9.593358656	4.87496729306237
10.192943572	7.07116736979316
10.792528488	5.13406215618293
11.392113404	3.98619660323487
11.99169832	-5.92954360903826
12.591283236	4.85730236078319
13.190868152	-2.32156786675117
13.790453068	6.67452338285353
14.390037984	-3.64362422266866
14.9896229	2.00151248403303
15.589207816	5.40601071520851
16.188792732	5.32043524313653
16.788377648	6.46345546420715
17.387962564	5.93726022161202
17.98754748	2.04326191676418
18.587132396	1.89639349044265
19.186717312	-0.104390961351913
19.786302228	0.00676378347854667
20.385887144	0.58108644976234
20.98547206	5.57383645138349
21.585056976	-5.88885443852018
22.184641892	3.54969798373581
22.784226808	-6.61113470448547
23.383811724	5.91466082127249
23.98339664	-3.76461427288441
24.582981556	-16.4265178574873
25.182566472	-0.175042524750302
25.782151388	-4.30959483552023
26.381736304	0.205490476526222
26.98132122	3.89475264731811
27.580906136	-2.83418136661739
28.180491052	1.27920105337322
28.780075968	-3.05172448783114
29.379660884	5.98584265148385
29.9792458	-4.22438789906007


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-47.tsv <==
0	-8.81682409516216
0.599584916	-8.13101005983856
1.199169832	-3.98604469170457
1.798754748	-28.5704860766966
2.398339664	-5.05069188666243
2.99792458	0.311429501871581
3.597509496	-4.88399188392047
4.197094412	-0.212534533375872
4.796679328	-5.18374641172349
5.396264244	7.88043793029575
5.99584916	5.68558641225033
6.595434076	2.63406674259305
7.195018992	-5.84340366902945
7.794603908	-2.24692152682486
8.394188824	1.86332025138233
8.99377374	10.178689899169
9.593358656	5.97641129518354
10.192943572	12.9307902860128
10.792528488	4.66283219516754
11.392113404	-12.5540038996547
11.99169832	-2.65663578436649
12.591283236	-4.40469708323658
13.190868152	-2.61888264323436
13.790453068	0.285948047379443
14.390037984	6.60009931633871
14.9896229	0.758550887978057
15.589207816	4.82319828166535
16.188792732	10.2179010757923
16.788377648	8.11801663592053
17.387962564	2.51588588948185
17.98754748	-0.0590255230717612
18.587132396	7.00778779434133
19.186717312	-3.01254977995172
19.786302228	0.353042844645035
20.385887144	-2.0565018094346
20.98547206	1.49916395799059
21.585056976	-11.4012336033795
22.184641892	3.01065147532332
22.784226808	-3.1096182709713
23.383811724	-0.672469968885138
23.98339664	-0.0465018599898814
24.582981556	-4.59941079493251
25.182566472	4.38263945552726
25.782151388	-13.9049844877719
26.381736304	-6.54134702336576
26.98132122	7.25537645475186
27.580906136	1.57136633726148
28.180491052	0.817857773864798
28.780075968	-5.04619675540764
29.379660884	-0.56227163311337
29.9792458	-2.48888419802672


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-48.tsv <==
0	-25.0678199184404
0.599584916	-11.5377404023816
1.199169832	-8.43355217729038
1.798754748	2.83297350770816
2.398339664	-3.82974538988161
2.99792458	-17.5750180772925
3.597509496	3.57904203992402
4.197094412	-5.2862795892032
4.796679328	2.31715407739694
5.396264244	-5.00665524624127
5.99584916	2.20753298829658
6.595434076	-1.14385214857866
7.195018992	-2.45369726225397
7.794603908	2.42237409675347
8.394188824	-0.798100742445721
8.99377374	9.64808888958578
9.593358656	10.4834441284681
10.192943572	13.4314559853711
10.792528488	6.80766916469428
11.392113404	6.18186152591201
11.99169832	-13.7976310213603
12.591283236	8.0076884379237
13.190868152	-4.79654304684189
13.790453068	3.08711679870619
14.390037984	9.34276634829451
14.9896229	7.45698766020502
15.589207816	5.53342315351773
16.188792732	4.34802785061085
16.788377648	10.7193461171466
17.387962564	3.08001897245625
17.98754748	2.43940913416887
18.587132396	0.609691000259249
19.186717312	2.64627646738032
19.786302228	-5.88754139432256
20.385887144	8.4498920389669
20.98547206	5.37991981598129
21.585056976	-4.71544796991811
22.184641892	-3.10797675065234
22.784226808	-0.919543326186527
23.383811724	2.1666236899771
23.98339664	-10.5657813312916
24.582981556	-9.9495930353871
25.182566472	-3.55878571308113
25.782151388	1.82072817971923
26.381736304	1.7520459461651
26.98132122	0.634171768559899
27.580906136	0.236372499607993
28.180491052	-1.64449332864652
28.780075968	-3.53241256166383
29.379660884	-0.00538419555469003
29.9792458	-2.91044117915751


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-49.tsv <==
3.70882664344489	-20
3.70882664344489	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-5.tsv <==
0	1.21384616258715
0.599584916	4.72323194779321
1.199169832	6.92653111981159
1.798754748	6.36156708604352
2.398339664	11.2222013449024
2.99792458	16.0613312604293
3.597509496	32.0464901517637
4.197094412	16.0802870833549
4.796679328	18.3156588562859
5.396264244	5.28692225825651
5.99584916	8.48633504589517
6.595434076	8.15298842874367
7.195018992	7.06880319375344
7.794603908	7.63683073123937
8.394188824	15.4800434421571
8.99377374	10.5278872612879
9.593358656	6.24740981844753
10.192943572	-0.43530846895183
10.792528488	11.0813695893816
11.392113404	12.7830964648604
11.99169832	11.5188820302107
12.591283236	4.34209109864803
13.190868152	5.36442487168512
13.790453068	-16.0366776297255
14.390037984	10.5413134707366
14.9896229	10.5476326999566
15.589207816	10.83747033804
16.188792732	2.23430268324733
16.788377648	4.44859446035909
17.387962564	9.54087769439204
17.98754748	0.967265590974145
18.587132396	3.82318144342395
19.186717312	9.02318764025749
19.786302228	7.12306081485318
20.385887144	3.694029238412
20.98547206	8.28854616339568
21.585056976	1.54476884046646
22.184641892	5.43880999303289
22.784226808	0.0763760636718724
23.383811724	-8.84617335003391
23.98339664	-4.16962964154522
24.582981556	-3.90311022215986
25.182566472	0.928968183016811
25.782151388	4.92451090939006
26.381736304	2.85266346163757
26.98132122	-5.313280823439
27.580906136	8.10908753208676
28.180491052	-3.25644159848413
28.780075968	5.49292551584032
29.379660884	-5.17825471134416
29.9792458	-0.607320091853021


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-50.tsv <==
7.35839438400434	-20
7.35839438400434	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-51.tsv <==
11.72307063165	-20
11.72307063165	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-52.tsv <==
13.7952334325165	-20
13.7952334325165	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-53.tsv <==
8.85706330350137	-20
8.85706330350137	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-54.tsv <==
4.86429904495934	-20
4.86429904495934	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-55.tsv <==
4.67834114229439	-20
4.67834114229439	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-56.tsv <==
8.82894643041437	-20
8.82894643041437	40


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-57.tsv <==
0	4.28422283735379
29.9792458	4.28422283735379


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-58.tsv <==
3.72993351535237	30.4105581900806
8.80774467106598	14.2850796000545
4.79234013541996	10.5920075164639
7.17169315768278	9.20273392594919
4.46906497201379	6.36576588688287


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-59.tsv <==
11.3900707283346	15.4877483640311
4.33398280597277	13.4650393024162
9.54589448046309	11.7578997842669
8.40326984204157	11.1054217038736
17.3323409644549	8.9887900680101
12.1969947917828	8.79435996793578
3.63479210147254	23.9104841751317
11.6836303285561	8.26583131665918
10.7132570741968	6.81085285911375
16.6156450768931	7.21032319379397
10.0269122359329	6.84223726316124


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-6.tsv <==
0	5.75186828833345
0.599584916	4.11258534508696
1.199169832	6.33964861166445
1.798754748	8.98039331685233
2.398339664	11.1651042764329
2.99792458	15.8454442528001
3.597509496	32.1436154677858
4.197094412	8.85157544372492
4.796679328	14.1881806634736
5.396264244	13.6387121711928
5.99584916	-6.0117410096086
6.595434076	12.2631296463424
7.195018992	0.1352889037074
7.794603908	10.129639980581
8.394188824	14.5350349497284
8.99377374	4.51927845186169
9.593358656	1.57218741974998
10.192943572	9.6237329086491
10.792528488	9.02116374081508
11.392113404	15.8075925796075
11.99169832	13.2173983349297
12.591283236	3.99690069221998
13.190868152	11.274849566975
13.790453068	6.18587762254753
14.390037984	12.4296879651814
14.9896229	8.36768082297796
15.589207816	7.37175366347029
16.188792732	-15.5673589599251
16.788377648	0.161235499729468
17.387962564	11.6195206301829
17.98754748	2.80130889908745
18.587132396	6.33977442156194
19.186717312	9.40170427517344
19.786302228	1.52488756442151
20.385887144	4.15815705488068
20.98547206	7.83547034789016
21.585056976	1.05734230569972
22.184641892	4.27323651079285
22.784226808	3.06295809349475
23.383811724	2.01081952274969
23.98339664	-4.06507459977303
24.582981556	0.123697006505552
25.182566472	6.53037358557641
25.782151388	8.88024211591284
26.381736304	-2.58273114677514
26.98132122	-5.35978457157084
27.580906136	6.21438892474192
28.180491052	0.963626952263988
28.780075968	5.00957484100138
29.379660884	-14.2036751745245
29.9792458	-6.29232171423608


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-7.tsv <==
0	4.61399826673799
0.599584916	3.46741794816885
1.199169832	5.00750634894274
1.798754748	9.31491204300686
2.398339664	11.3263982023267
2.99792458	15.5914265895996
3.597509496	32.0464556720251
4.197094412	15.567798532123
4.796679328	10.3505065709611
5.396264244	0.0481014449774352
5.99584916	10.4566964428967
6.595434076	9.74448334341622
7.195018992	8.77243454204735
7.794603908	2.18929253652403
8.394188824	7.90553644132572
8.99377374	13.8400133714815
9.593358656	3.57939880029362
10.192943572	1.38047311645042
10.792528488	10.1567604082542
11.392113404	15.1354390456049
11.99169832	14.9413248711779
12.591283236	10.8484819822267
13.190868152	9.70034763522342
13.790453068	9.74183241015137
14.390037984	9.02944549511265
14.9896229	8.64363632138356
15.589207816	7.4297034798879
16.188792732	-4.37623465785688
16.788377648	3.98567608752084
17.387962564	5.5785130397401
17.98754748	-8.73168072808385
18.587132396	5.28162705989693
19.186717312	10.3117310595411
19.786302228	-1.5105347979108
20.385887144	5.08452021258018
20.98547206	0.0796430976475504
21.585056976	-0.591518139860498
22.184641892	6.56259314396584
22.784226808	-2.9071971736977
23.383811724	-13.3750661824222
23.98339664	0.587221020417426
24.582981556	-19.8564187420637
25.182566472	-0.124895830052752
25.782151388	4.64094709062639
26.381736304	2.00769448364036
26.98132122	-6.42468095995431
27.580906136	4.77870210227564
28.180491052	1.94460097104465
28.780075968	6.06396271660378
29.379660884	-3.99614735437964
29.9792458	2.91877392392801


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-8.tsv <==
0	1.51324464801039
0.599584916	2.05480281195451
1.199169832	5.09754839574087
1.798754748	7.16099706220135
2.398339664	9.23812191797857
2.99792458	15.8124020434948
3.597509496	31.9407340293135
4.197094412	16.4987928171339
4.796679328	17.0856939811291
5.396264244	13.1453284153008
5.99584916	5.0624494857555
6.595434076	-0.338102969740013
7.195018992	10.0340632656289
7.794603908	0.0231189442215453
8.394188824	7.93969513221496
8.99377374	15.7759880315966
9.593358656	13.5158834419075
10.192943572	6.21300121748375
10.792528488	10.2934435723819
11.392113404	12.1118778035112
11.99169832	12.9297769667426
12.591283236	11.3442867168213
13.190868152	10.9783386924394
13.790453068	10.6050122054348
14.390037984	6.78965850297469
14.9896229	10.1676139465416
15.589207816	12.1913956097196
16.188792732	1.95853099532205
16.788377648	8.36319623407012
17.387962564	6.32160938657244
17.98754748	1.78877373877112
18.587132396	-7.34682568738627
19.186717312	4.83330050270375
19.786302228	3.69522403284306
20.385887144	-4.09058193766543
20.98547206	3.74760580372969
21.585056976	1.44424266840994
22.184641892	4.29756191044853
22.784226808	-2.89755564624086
23.383811724	-4.48908875403616
23.98339664	-0.41250828606711
24.582981556	-2.83178003150141
25.182566472	-8.95813129587638
25.782151388	6.09323578652226
26.381736304	6.88988899686004
26.98132122	-4.18003034021715
27.580906136	1.12503490768513
28.180491052	0.85013814031863
28.780075968	6.48912206686331
29.379660884	-5.86679780885991
29.9792458	1.95430957167917


==> figures/results/sbl/2022-08_VNA_full_array/array-Nx1_Ny112_Nz75_signal-bw500MHz_fc6950MHz_subarray_sbl-Nx1_Ny4_Nz4/portal2_pos1/subarray_500/signal_residual_subarray_500/signal_residual_subarray_500-9.tsv <==
0	-3.77846073115436
0.599584916	-1.19637694722223
1.199169832	1.22014715304974
1.798754748	7.14244084064126
2.398339664	9.25194357143396
2.99792458	14.1477586233934
3.597509496	31.4970386010798
4.197094412	22.7508908717461
4.796679328	15.6538980586337
5.396264244	8.44190963071608
5.99584916	7.14545029613746
6.595434076	3.14731901834647
7.195018992	9.14805948095117
7.794603908	11.6403007069775
8.394188824	11.5036157870463
8.99377374	14.8843694561135
9.593358656	9.94404072241054
10.192943572	4.35389005959721
10.792528488	7.78477361887629
11.392113404	15.4669184889475
11.99169832	9.01772109595542
12.591283236	2.23610347715229
13.190868152	4.39484369875438
13.790453068	4.74350913736534
14.390037984	8.33489099494575
14.9896229	0.0264793507409204
15.589207816	3.56370949275103
16.188792732	-4.62848838133132
16.788377648	0.408155153668094
17.387962564	13.4117302540296
17.98754748	5.77821199238835
18.587132396	-0.468224840972904
19.186717312	-0.638505915413319
19.786302228	-1.33064654383245
20.385887144	4.60827229249568
20.98547206	6.98503315543382
21.585056976	4.13325629249464
22.184641892	7.67104244160341
22.784226808	5.54370561345775
23.383811724	-3.49848248629692
23.98339664	-4.76592899506999
24.582981556	7.30976995282141
25.182566472	6.38499844536019
25.782151388	-0.258308500965655
26.381736304	1.48736397610175
26.98132122	0.7376190023775
27.580906136	3.67091868393022
28.180491052	2.37357914722797
28.780075968	-0.0368741705072931
29.379660884	3.71087021286895
29.9792458	-1.66201235555995


==> tikz/tmp.txt <==
 

